FDTD Modeling of Periodic Structures: A Review

This paper reviews the state of the art of periodic boundary conditions (PBCs) in Finite-Difference Time-Domain (FDTD) simulations. The mathematical principles and 3D FDTD implementation details are systematically outlined. Techniques for extracting scattering parameters, Brillouin diagrams and attenuation constants are presented, along with the Array Scanning Method (ASM) used to model the interaction of non-periodic sources with periodic structures. Through these techniques, the robustness, utility and efficiency of PBCs are demonstrated and a unified view of the various approaches to the FDTD implementation of PBCs is presented.

==> asm/asm_mag.csv <==
x,e
-335.27,-32.729
-334.27,-32.897
-333.27,-31.998
-332.27,-30.894
-331.27,-30.045
-330.27,-29.53
-329.27,-29.259
-328.27,-29.061
-327.27,-28.743
-326.27,-28.188
-325.27,-27.43
-324.28,-26.608
-323.28,-25.87
-322.28,-25.314
-321.28,-24.989
-320.28,-24.912
-319.28,-25.076
-318.28,-25.451
-317.28,-25.972
-316.28,-26.528
-315.28,-26.964
-314.28,-27.139
-313.28,-27.014
-312.28,-26.684
-311.28,-26.306
-310.29,-26.015
-309.29,-25.903
-308.29,-26.023
-307.29,-26.409
-306.29,-27.086
-305.29,-28.063
-304.29,-29.317
-303.29,-30.712
-302.29,-31.865
-301.29,-32.178
-300.29,-31.479
-299.29,-30.278
-298.29,-29.081
-297.29,-28.101
-296.29,-27.376
-295.3,-26.868
-294.3,-26.509
-293.3,-26.214
-292.3,-25.901
-291.3,-25.519
-290.3,-25.073
-289.3,-24.614
-288.3,-24.215
-287.3,-23.947
-286.3,-23.861
-285.3,-23.988
-284.3,-24.332
-283.3,-24.858
-282.3,-25.47
-281.31,-25.993
-280.31,-26.223
-279.31,-26.067
-278.31,-25.641
-277.31,-25.174
-276.31,-24.868
-275.31,-24.855
-274.31,-25.223
-273.31,-26.043
-272.31,-27.382
-271.31,-29.247
-270.31,-31.308
-269.31,-32.244
-268.31,-31.042
-267.31,-29.061
-266.32,-27.404
-265.32,-26.287
-264.32,-25.665
-263.32,-25.437
-262.32,-25.459
-261.32,-25.523
-260.32,-25.379
-259.32,-24.879
-258.32,-24.094
-257.32,-23.24
-256.32,-22.516
-255.32,-22.042
-254.32,-21.883
-253.32,-22.068
-252.33,-22.601
-251.33,-23.446
-250.33,-24.468
-249.33,-25.345
-248.33,-25.622
-247.33,-25.147
-246.33,-24.286
-245.33,-23.481
-244.33,-22.981
-243.33,-22.899
-242.33,-23.294
-241.33,-24.227
-240.33,-25.77
-239.33,-27.952
-238.34,-30.366
-237.34,-31.202
-236.34,-29.543
-235.34,-27.422
-234.34,-25.854
-233.34,-24.919
-232.34,-24.523
-231.34,-24.524
-230.34,-24.71
-229.34,-24.764
-228.34,-24.378
-227.34,-23.519
-226.34,-22.449
-225.34,-21.457
-224.34,-20.718
-223.35,-20.309
-222.35,-20.266
-221.35,-20.599
-220.35,-21.298
-219.35,-22.302
-218.35,-23.405
-217.35,-24.167
-216.35,-24.12
-215.35,-23.345
-214.35,-22.358
-213.35,-21.558
-212.35,-21.124
-211.35,-21.124
-210.35,-21.599
-209.36,-22.595
-208.36,-24.166
-207.36,-26.308
-206.36,-28.595
-205.36,-29.473
-204.36,-28.156
-203.36,-26.308
-202.36,-24.905
-201.36,-24.071
-200.36,-23.717
-199.36,-23.678
-198.36,-23.705
-197.36,-23.487
-196.36,-22.833
-195.36,-21.839
-194.37,-20.772
-193.37,-19.851
-192.37,-19.199
-191.37,-18.867
-190.37,-18.876
-189.37,-19.225
-188.37,-19.89
-187.37,-20.781
-186.37,-21.681
-185.37,-22.214
-184.37,-22.074
-183.37,-21.384
-182.37,-20.538
-181.37,-19.85
-180.38,-19.475
-179.38,-19.479
-178.38,-19.903
-177.38,-20.783
-176.38,-22.158
-175.38,-24.029
-174.38,-26.171
-173.38,-27.638
-172.38,-27.272
-171.38,-25.787
-170.38,-24.367
-169.38,-23.381
-168.38,-22.81
-167.38,-22.517
-166.38,-22.293
-165.39,-21.906
-164.39,-21.223
-163.39,-20.301
-162.39,-19.317
-161.39,-18.442
-160.39,-17.783
-159.39,-17.396
-158.39,-17.302
-157.39,-17.504
-156.39,-17.98
-155.39,-18.663
-154.39,-19.402
-153.39,-19.936
-152.39,-20.002
-151.4,-19.57
-150.4,-18.884
-149.4,-18.226
-148.4,-17.781
-147.4,-17.646
-146.4,-17.874
-145.4,-18.508
-144.4,-19.593
-143.4,-21.176
-142.4,-23.249
-141.4,-25.476
-140.4,-26.649
-139.4,-25.832
-138.4,-24.205
-137.4,-22.813
-136.41,-21.87
-135.41,-21.299
-134.41,-20.927
-133.41,-20.533
-132.41,-19.929
-131.41,-19.067
-130.41,-18.061
-129.41,-17.081
-128.41,-16.263
-127.41,-15.684
-126.41,-15.384
-125.41,-15.378
-124.41,-15.661
-123.41,-16.203
-122.42,-16.914
-121.42,-17.604
-120.42,-17.988
-119.42,-17.85
-118.42,-17.268
-117.42,-16.531
-116.42,-15.897
-115.42,-15.52
-114.42,-15.475
-113.42,-15.813
-112.42,-16.58
-111.42,-17.84
-110.42,-19.68
-109.42,-22.18
-108.42,-25.118
-107.43,-26.832
-106.43,-25.632
-105.43,-23.595
-104.43,-22.072
-103.43,-21.147
-102.43,-20.623
-101.43,-20.217
-100.43,-19.617
-99.431,-18.651
-98.432,-17.414
-97.433,-16.137
-96.433,-15.013
-95.434,-14.149
-94.435,-13.59
-93.435,-13.355
-92.436,-13.447
-91.437,-13.855
-90.437,-14.539
-89.438,-15.384
-88.439,-16.135
-87.439,-16.427
-86.44,-16.06
-85.441,-15.243
-84.442,-14.343
-83.442,-13.617
-82.443,-13.182
-81.444,-13.091
-80.444,-13.371
-79.445,-14.051
-78.446,-15.178
-77.446,-16.829
-76.447,-19.137
-75.448,-22.352
-74.448,-26.954
-73.449,-33.234
-72.45,-33.901
-71.451,-30.269
-70.451,-28.286
-69.452,-27.062
-68.453,-25.459
-67.453,-23.103
-66.454,-20.528
-65.455,-18.221
-64.455,-16.349
-63.456,-14.925
-62.457,-13.924
-61.457,-13.32
-60.458,-13.098
-59.459,-13.252
-58.46,-13.782
-57.46,-14.69
-56.461,-15.935
-55.462,-17.331
-54.462,-18.346
-53.463,-18.251
-52.464,-17.069
-51.464,-15.519
-50.465,-14.083
-49.466,-12.906
-48.466,-11.993
-47.467,-11.314
-46.468,-10.831
-45.469,-10.513
-44.469,-10.335
-43.47,-10.275
-42.471,-10.313
-41.471,-10.424
-40.472,-10.569
-39.473,-10.692
-38.473,-10.729
-37.474,-10.627
-36.475,-10.374
-35.475,-10.015
-34.476,-9.6309
-33.477,-9.3161
-32.478,-9.153
-31.478,-9.2108
-30.479,-9.5505
-29.48,-10.233
-28.48,-11.323
-27.481,-12.875
-26.482,-14.811
-25.482,-16.449
-24.483,-16.234
-23.484,-14.233
-22.484,-11.995
-21.485,-10.155
-20.486,-8.7803
-19.487,-7.8212
-18.487,-7.2231
-17.488,-6.9415
-16.489,-6.938
-15.489,-7.1691
-14.49,-7.5672
-13.491,-8.0123
-12.491,-8.3091
-11.492,-8.2284
-10.493,-7.6513
-9.4934,-6.6734
-8.4941,-5.507
-7.4948,-4.3325
-6.4955,-3.2532
-5.4962,-2.3154
-4.4969,-1.5356
-3.4976,-0.91652
-2.4983,-0.45625
-1.499,-0.15161
-0.49965,0
0.49965,-8.6789e-15
1.499,-0.15161
2.4983,-0.45625
3.4976,-0.91652
4.4969,-1.5356
5.4962,-2.3154
6.4955,-3.2532
7.4948,-4.3325
8.4941,-5.507
9.4934,-6.6734
10.493,-7.6513
11.492,-8.2284
12.491,-8.3091
13.491,-8.0123
14.49,-7.5672
15.489,-7.1691
16.489,-6.938
17.488,-6.9415
18.487,-7.2231
19.487,-7.8212
20.486,-8.7803
21.485,-10.155
22.484,-11.995
23.484,-14.233
24.483,-16.234
25.482,-16.449
26.482,-14.811
27.481,-12.875
28.48,-11.323
29.48,-10.233
30.479,-9.5505
31.478,-9.2108
32.478,-9.153
33.477,-9.3161
34.476,-9.6309
35.475,-10.015
36.475,-10.374
37.474,-10.627
38.473,-10.729
39.473,-10.692
40.472,-10.569
41.471,-10.424
42.471,-10.313
43.47,-10.275
44.469,-10.335
45.469,-10.513
46.468,-10.831
47.467,-11.314
48.466,-11.993
49.466,-12.906
50.465,-14.083
51.464,-15.519
52.464,-17.069
53.463,-18.251
54.462,-18.346
55.462,-17.331
56.461,-15.935
57.46,-14.69
58.46,-13.782
59.459,-13.252
60.458,-13.098
61.457,-13.32
62.457,-13.924
63.456,-14.925
64.455,-16.349
65.455,-18.221
66.454,-20.528
67.453,-23.103
68.453,-25.459
69.452,-27.062
70.451,-28.286
71.451,-30.269
72.45,-33.901
73.449,-33.234
74.448,-26.954
75.448,-22.352
76.447,-19.137
77.446,-16.829
78.446,-15.178
79.445,-14.051
80.444,-13.371
81.444,-13.091
82.443,-13.182
83.442,-13.617
84.442,-14.343
85.441,-15.243
86.44,-16.06
87.439,-16.427
88.439,-16.135
89.438,-15.384
90.437,-14.539
91.437,-13.855
92.436,-13.447
93.435,-13.355
94.435,-13.59
95.434,-14.149
96.433,-15.013
97.433,-16.137
98.432,-17.414
99.431,-18.651
100.43,-19.617
101.43,-20.217
102.43,-20.623
103.43,-21.147
104.43,-22.072
105.43,-23.595
106.43,-25.632
107.43,-26.832
108.42,-25.118
109.42,-22.18
110.42,-19.68
111.42,-17.84
112.42,-16.58
113.42,-15.813
114.42,-15.475
115.42,-15.52
116.42,-15.897
117.42,-16.531
118.42,-17.268
119.42,-17.85
120.42,-17.988
121.42,-17.604
122.42,-16.914
123.41,-16.203
124.41,-15.661
125.41,-15.378
126.41,-15.384
127.41,-15.684
128.41,-16.263
129.41,-17.081
130.41,-18.061
131.41,-19.067
132.41,-19.929
133.41,-20.533
134.41,-20.927
135.41,-21.299
136.41,-21.87
137.4,-22.813
138.4,-24.205
139.4,-25.832
140.4,-26.649
141.4,-25.476
142.4,-23.249
143.4,-21.176
144.4,-19.593
145.4,-18.508
146.4,-17.874
147.4,-17.646
148.4,-17.781
149.4,-18.226
150.4,-18.884
151.4,-19.57
152.39,-20.002
153.39,-19.936
154.39,-19.402
155.39,-18.663
156.39,-17.98
157.39,-17.504
158.39,-17.302
159.39,-17.396
160.39,-17.783
161.39,-18.442
162.39,-19.317
163.39,-20.301
164.39,-21.223
165.39,-21.906
166.38,-22.293
167.38,-22.517
168.38,-22.81
169.38,-23.381
170.38,-24.367
171.38,-25.787
172.38,-27.272
173.38,-27.638
174.38,-26.171
175.38,-24.029
176.38,-22.158
177.38,-20.783
178.38,-19.903
179.38,-19.479
180.38,-19.475
181.37,-19.85
182.37,-20.538
183.37,-21.384
184.37,-22.074
185.37,-22.214
186.37,-21.681
187.37,-20.781
188.37,-19.89
189.37,-19.225
190.37,-18.876
191.37,-18.867
192.37,-19.199
193.37,-19.851
194.37,-20.772
195.36,-21.839
196.36,-22.833
197.36,-23.487
198.36,-23.705
199.36,-23.678
200.36,-23.717
201.36,-24.071
202.36,-24.905
203.36,-26.308
204.36,-28.156
205.36,-29.473
206.36,-28.595
207.36,-26.308
208.36,-24.166
209.36,-22.595
210.35,-21.599
211.35,-21.124
212.35,-21.124
213.35,-21.558
214.35,-22.358
215.35,-23.345
216.35,-24.12
217.35,-24.167
218.35,-23.405
219.35,-22.302
220.35,-21.298
221.35,-20.599
222.35,-20.266
223.35,-20.309
224.34,-20.718
225.34,-21.457
226.34,-22.449
227.34,-23.519
228.34,-24.378
229.34,-24.764
230.34,-24.71
231.34,-24.524
232.34,-24.523
233.34,-24.919
234.34,-25.854
235.34,-27.422
236.34,-29.543
237.34,-31.202
238.34,-30.366
239.33,-27.952
240.33,-25.77
241.33,-24.227
242.33,-23.294
243.33,-22.899
244.33,-22.981
245.33,-23.481
246.33,-24.286
247.33,-25.147
248.33,-25.622
249.33,-25.345
250.33,-24.468
251.33,-23.446
252.33,-22.601
253.32,-22.068
254.32,-21.883
255.32,-22.042
256.32,-22.516
257.32,-23.24
258.32,-24.094
259.32,-24.879
260.32,-25.379
261.32,-25.523
262.32,-25.459
263.32,-25.437
264.32,-25.665
265.32,-26.287
266.32,-27.404
267.31,-29.061
268.31,-31.042
269.31,-32.244
270.31,-31.308
271.31,-29.247
272.31,-27.382
273.31,-26.043
274.31,-25.223
275.31,-24.855
276.31,-24.868
277.31,-25.174
278.31,-25.641
279.31,-26.067
280.31,-26.223
281.31,-25.993
282.3,-25.47
283.3,-24.858
284.3,-24.332
285.3,-23.988
286.3,-23.861
287.3,-23.947
288.3,-24.215
289.3,-24.614
290.3,-25.073
291.3,-25.519
292.3,-25.901
293.3,-26.214
294.3,-26.509
295.3,-26.868
296.29,-27.376
297.29,-28.101
298.29,-29.081
299.29,-30.278
300.29,-31.479
301.29,-32.178
302.29,-31.865
303.29,-30.712
304.29,-29.317
305.29,-28.063
306.29,-27.086
307.29,-26.409
308.29,-26.023
309.29,-25.903
310.29,-26.015
311.28,-26.306
312.28,-26.684
313.28,-27.014
314.28,-27.139
315.28,-26.964
316.28,-26.528
317.28,-25.972
318.28,-25.451
319.28,-25.076
320.28,-24.912
321.28,-24.989
322.28,-25.314
323.28,-25.87
324.28,-26.608
325.27,-27.43
326.27,-28.188
327.27,-28.743
328.27,-29.061
329.27,-29.259
330.27,-29.53
331.27,-30.045
332.27,-30.894
333.27,-31.998
334.27,-32.897
335.27,-32.729

==> asm/asm_phase.csv <==
x, phi
-335.27,0
-334.27,-0.42808
-333.27,-1.0219
-332.27,-1.6543
-331.27,-2.1312
-330.27,-2.4655
-329.27,-2.7255
-328.27,-2.9551
-327.27,-3.181
-326.27,-3.4226
-325.27,-3.6959
-324.28,-4.0098
-323.28,-4.3564
-322.28,-4.7063
-321.28,-5.0267
-320.28,-5.3035
-319.28,-5.5416
-318.28,-5.7539
-317.28,-5.9551
-316.28,-6.1603
-315.28,-6.3875
-314.28,-6.6591
-313.28,-6.9996
-312.28,-7.4126
-311.28,-7.8459
-310.29,-8.2239
-309.29,-8.5222
-308.29,-8.7585
-307.29,-8.958
-306.29,-9.1423
-305.29,-9.3323
-304.29,-9.5576
-303.29,-9.8771
-302.29,-10.416
-301.29,-11.194
-300.29,-11.799
-299.29,-12.157
-298.29,-12.406
-297.29,-12.617
-296.29,-12.827
-295.3,-13.061
-294.3,-13.343
-293.3,-13.692
-292.3,-14.093
-291.3,-14.487
-290.3,-14.82
-289.3,-15.085
-288.3,-15.301
-287.3,-15.488
-286.3,-15.662
-285.3,-15.841
-284.3,-16.041
-283.3,-16.289
-282.3,-16.618
-281.31,-17.056
-280.31,-17.547
-279.31,-17.969
-278.31,-18.283
-277.31,-18.518
-276.31,-18.708
-275.31,-18.879
-274.31,-19.048
-273.31,-19.238
-272.31,-19.482
-271.31,-19.855
-270.31,-20.473
-269.31,-21.204
-268.31,-21.707
-267.31,-22.027
-266.32,-22.273
-265.32,-22.5
-264.32,-22.742
-263.32,-23.026
-262.32,-23.373
-261.32,-23.775
-260.32,-24.176
-259.32,-24.521
-258.32,-24.798
-257.32,-25.024
-256.32,-25.218
-255.32,-25.398
-254.32,-25.579
-253.32,-25.776
-252.33,-26.01
-251.33,-26.307
-250.33,-26.692
-249.33,-27.148
-248.33,-27.585
-247.33,-27.937
-246.33,-28.207
-245.33,-28.425
-244.33,-28.615
-243.33,-28.795
-242.33,-28.982
-241.33,-29.196
-240.33,-29.47
-239.33,-29.86
-238.34,-30.418
-237.34,-31.039
-236.34,-31.531
-235.34,-31.889
-234.34,-32.182
-233.34,-32.458
-232.34,-32.749
-231.34,-33.074
-230.34,-33.434
-229.34,-33.806
-228.34,-34.156
-227.34,-34.46
-226.34,-34.72
-225.34,-34.948
-224.34,-35.156
-223.35,-35.358
-222.35,-35.565
-221.35,-35.791
-220.35,-36.05
-219.35,-36.358
-218.35,-36.72
-217.35,-37.113
-216.35,-37.491
-215.35,-37.821
-214.35,-38.098
-213.35,-38.336
-212.35,-38.55
-211.35,-38.753
-210.35,-38.96
-209.36,-39.185
-208.36,-39.451
-207.36,-39.789
-206.36,-40.242
-205.36,-40.803
-204.36,-41.354
-203.36,-41.801
-202.36,-42.16
-201.36,-42.476
-200.36,-42.779
-199.36,-43.089
-198.36,-43.412
-197.36,-43.744
-196.36,-44.069
-195.36,-44.375
-194.37,-44.653
-193.37,-44.905
-192.37,-45.138
-191.37,-45.36
-190.37,-45.578
-189.37,-45.804
-188.37,-46.048
-187.37,-46.321
-186.37,-46.632
-185.37,-46.98
-184.37,-47.344
-183.37,-47.692
-182.37,-48.002
-181.37,-48.271
-180.38,-48.505
-179.38,-48.719
-178.38,-48.923
-177.38,-49.13
-176.38,-49.358
-175.38,-49.632
-174.38,-50.001
-173.38,-50.526
-172.38,-51.167
-171.38,-51.72
-170.38,-52.125
-169.38,-52.442
-168.38,-52.725
-167.38,-53.005
-166.38,-53.302
-165.39,-53.622
-164.39,-53.957
-163.39,-54.288
-162.39,-54.593
-161.39,-54.865
-160.39,-55.105
-159.39,-55.322
-158.39,-55.528
-157.39,-55.732
-156.39,-55.947
-155.39,-56.187
-154.39,-56.467
-153.39,-56.798
-152.39,-57.172
-151.4,-57.551
-150.4,-57.891
-149.4,-58.176
-148.4,-58.412
-147.4,-58.616
-146.4,-58.802
-145.4,-58.983
-144.4,-59.174
-143.4,-59.398
-142.4,-59.695
-141.4,-60.149
-140.4,-60.826
-139.4,-61.495
-138.4,-61.952
-137.4,-62.276
-136.41,-62.552
-135.41,-62.824
-134.41,-63.119
-133.41,-63.451
-132.41,-63.81
-131.41,-64.165
-130.41,-64.483
-129.41,-64.754
-128.41,-64.985
-127.41,-65.187
-126.41,-65.374
-125.41,-65.558
-124.41,-65.751
-123.41,-65.968
-122.42,-66.226
-121.42,-66.543
-120.42,-66.918
-119.42,-67.312
-118.42,-67.668
-117.42,-67.958
-116.42,-68.191
-115.42,-68.385
-114.42,-68.554
-113.42,-68.713
-112.42,-68.872
-111.42,-69.048
-110.42,-69.263
-109.42,-69.567
-108.42,-70.071
-107.43,-70.833
-106.43,-71.495
-105.43,-71.917
-104.43,-72.23
-103.43,-72.519
-102.43,-72.829
-101.43,-73.181
-100.43,-73.566
-99.431,-73.939
-98.432,-74.262
-97.433,-74.525
-96.433,-74.741
-95.434,-74.926
-94.435,-75.094
-93.435,-75.256
-92.436,-75.423
-91.437,-75.609
-90.437,-75.829
-89.438,-76.102
-88.439,-76.441
-87.439,-76.826
-86.44,-77.198
-85.441,-77.507
-84.442,-77.748
-83.442,-77.937
-82.443,-78.092
-81.444,-78.224
-80.444,-78.344
-79.445,-78.458
-78.446,-78.574
-77.446,-78.699
-76.447,-78.848
-75.448,-79.048
-74.448,-79.377
-73.449,-80.083
-72.45,-81.176
-71.451,-81.847
-70.451,-82.329
-69.452,-82.833
-68.453,-83.35
-67.453,-83.772
-66.454,-84.07
-65.455,-84.279
-64.455,-84.434
-63.456,-84.556
-62.457,-84.661
-61.457,-84.755
-60.458,-84.848
-59.459,-84.945
-58.46,-85.056
-57.46,-85.195
-56.461,-85.383
-55.462,-85.653
-54.462,-86.017
-53.463,-86.416
-52.464,-86.742
-51.464,-86.961
-50.465,-87.098
-49.466,-87.183
-48.466,-87.235
-47.467,-87.267
-46.468,-87.289
-45.469,-87.306
-44.469,-87.327
-43.47,-87.356
-42.471,-87.4
-41.471,-87.463
-40.472,-87.55
-39.473,-87.661
-38.473,-87.795
-37.474,-87.943
-36.475,-88.095
-35.475,-88.241
-34.476,-88.376
-33.477,-88.498
-32.478,-88.608
-31.478,-88.712
-30.479,-88.816
-29.48,-88.929
-28.48,-89.065
-27.481,-89.252
-26.482,-89.538
-25.482,-89.987
-24.483,-90.535
-23.484,-90.964
-22.484,-91.23
-21.485,-91.398
-20.486,-91.515
-19.487,-91.607
-18.487,-91.687
-17.488,-91.766
-16.489,-91.853
-15.489,-91.956
-14.49,-92.085
-13.491,-92.251
-12.491,-92.456
-11.492,-92.689
-10.493,-92.919
-9.4934,-93.119
-8.4941,-93.273
-7.4948,-93.386
-6.4955,-93.465
-5.4962,-93.52
-4.4969,-93.558
-3.4976,-93.584
-2.4983,-93.6
-1.499,-93.61
-0.49965,-93.615
0.49965,-93.615
1.499,-93.61
2.4983,-93.6
3.4976,-93.584
4.4969,-93.558
5.4962,-93.52
6.4955,-93.465
7.4948,-93.386
8.4941,-93.273
9.4934,-93.119
10.493,-92.919
11.492,-92.689
12.491,-92.456
13.491,-92.251
14.49,-92.085
15.489,-91.956
16.489,-91.853
17.488,-91.766
18.487,-91.687
19.487,-91.607
20.486,-91.515
21.485,-91.398
22.484,-91.23
23.484,-90.964
24.483,-90.535
25.482,-89.987
26.482,-89.538
27.481,-89.252
28.48,-89.065
29.48,-88.929
30.479,-88.816
31.478,-88.712
32.478,-88.608
33.477,-88.498
34.476,-88.376
35.475,-88.241
36.475,-88.095
37.474,-87.943
38.473,-87.795
39.473,-87.661
40.472,-87.55
41.471,-87.463
42.471,-87.4
43.47,-87.356
44.469,-87.327
45.469,-87.306
46.468,-87.289
47.467,-87.267
48.466,-87.235
49.466,-87.183
50.465,-87.098
51.464,-86.961
52.464,-86.742
53.463,-86.416
54.462,-86.017
55.462,-85.653
56.461,-85.383
57.46,-85.195
58.46,-85.056
59.459,-84.945
60.458,-84.848
61.457,-84.755
62.457,-84.661
63.456,-84.556
64.455,-84.434
65.455,-84.279
66.454,-84.07
67.453,-83.772
68.453,-83.35
69.452,-82.833
70.451,-82.329
71.451,-81.847
72.45,-81.176
73.449,-80.083
74.448,-79.377
75.448,-79.048
76.447,-78.848
77.446,-78.699
78.446,-78.574
79.445,-78.458
80.444,-78.344
81.444,-78.224
82.443,-78.092
83.442,-77.937
84.442,-77.748
85.441,-77.507
86.44,-77.198
87.439,-76.826
88.439,-76.441
89.438,-76.102
90.437,-75.829
91.437,-75.609
92.436,-75.423
93.435,-75.256
94.435,-75.094
95.434,-74.926
96.433,-74.741
97.433,-74.525
98.432,-74.262
99.431,-73.939
100.43,-73.566
101.43,-73.181
102.43,-72.829
103.43,-72.519
104.43,-72.23
105.43,-71.917
106.43,-71.495
107.43,-70.833
108.42,-70.071
109.42,-69.567
110.42,-69.263
111.42,-69.048
112.42,-68.872
113.42,-68.713
114.42,-68.554
115.42,-68.385
116.42,-68.191
117.42,-67.958
118.42,-67.668
119.42,-67.312
120.42,-66.918
121.42,-66.543
122.42,-66.226
123.41,-65.968
124.41,-65.751
125.41,-65.558
126.41,-65.374
127.41,-65.187
128.41,-64.985
129.41,-64.754
130.41,-64.483
131.41,-64.165
132.41,-63.81
133.41,-63.451
134.41,-63.119
135.41,-62.824
136.41,-62.552
137.4,-62.276
138.4,-61.952
139.4,-61.495
140.4,-60.826
141.4,-60.149
142.4,-59.695
143.4,-59.398
144.4,-59.174
145.4,-58.983
146.4,-58.802
147.4,-58.616
148.4,-58.412
149.4,-58.176
150.4,-57.891
151.4,-57.551
152.39,-57.172
153.39,-56.798
154.39,-56.467
155.39,-56.187
156.39,-55.947
157.39,-55.732
158.39,-55.528
159.39,-55.322
160.39,-55.105
161.39,-54.865
162.39,-54.593
163.39,-54.288
164.39,-53.957
165.39,-53.622
166.38,-53.302
167.38,-53.005
168.38,-52.725
169.38,-52.442
170.38,-52.125
171.38,-51.72
172.38,-51.167
173.38,-50.526
174.38,-50.001
175.38,-49.632
176.38,-49.358
177.38,-49.13
178.38,-48.923
179.38,-48.719
180.38,-48.505
181.37,-48.271
182.37,-48.002
183.37,-47.692
184.37,-47.344
185.37,-46.98
186.37,-46.632
187.37,-46.321
188.37,-46.048
189.37,-45.804
190.37,-45.578
191.37,-45.36
192.37,-45.138
193.37,-44.905
194.37,-44.653
195.36,-44.375
196.36,-44.069
197.36,-43.744
198.36,-43.412
199.36,-43.089
200.36,-42.779
201.36,-42.476
202.36,-42.16
203.36,-41.801
204.36,-41.354
205.36,-40.803
206.36,-40.242
207.36,-39.789
208.36,-39.451
209.36,-39.185
210.35,-38.96
211.35,-38.753
212.35,-38.55
213.35,-38.336
214.35,-38.098
215.35,-37.821
216.35,-37.491
217.35,-37.113
218.35,-36.72
219.35,-36.358
220.35,-36.05
221.35,-35.791
222.35,-35.565
223.35,-35.358
224.34,-35.156
225.34,-34.948
226.34,-34.72
227.34,-34.46
228.34,-34.156
229.34,-33.806
230.34,-33.434
231.34,-33.074
232.34,-32.749
233.34,-32.458
234.34,-32.182
235.34,-31.889
236.34,-31.531
237.34,-31.039
238.34,-30.418
239.33,-29.86
240.33,-29.47
241.33,-29.196
242.33,-28.982
243.33,-28.795
244.33,-28.615
245.33,-28.425
246.33,-28.207
247.33,-27.937
248.33,-27.585
249.33,-27.148
250.33,-26.692
251.33,-26.307
252.33,-26.01
253.32,-25.776
254.32,-25.579
255.32,-25.398
256.32,-25.218
257.32,-25.024
258.32,-24.798
259.32,-24.521
260.32,-24.176
261.32,-23.775
262.32,-23.373
263.32,-23.026
264.32,-22.742
265.32,-22.5
266.32,-22.273
267.31,-22.027
268.31,-21.707
269.31,-21.204
270.31,-20.473
271.31,-19.855
272.31,-19.482
273.31,-19.238
274.31,-19.048
275.31,-18.879
276.31,-18.708
277.31,-18.518
278.31,-18.283
279.31,-17.969
280.31,-17.547
281.31,-17.056
282.3,-16.618
283.3,-16.289
284.3,-16.041
285.3,-15.841
286.3,-15.662
287.3,-15.488
288.3,-15.301
289.3,-15.085
290.3,-14.82
291.3,-14.487
292.3,-14.093
293.3,-13.692
294.3,-13.343
295.3,-13.061
296.29,-12.827
297.29,-12.617
298.29,-12.406
299.29,-12.157
300.29,-11.799
301.29,-11.194
302.29,-10.416
303.29,-9.8771
304.29,-9.5576
305.29,-9.3323
306.29,-9.1423
307.29,-8.958
308.29,-8.7585
309.29,-8.5222
310.29,-8.2239
311.28,-7.8459
312.28,-7.4126
313.28,-6.9996
314.28,-6.6591
315.28,-6.3875
316.28,-6.1603
317.28,-5.9551
318.28,-5.7539
319.28,-5.5416
320.28,-5.3035
321.28,-5.0267
322.28,-4.7063
323.28,-4.3564
324.28,-4.0098
325.27,-3.6959
326.27,-3.4226
327.27,-3.181
328.27,-2.9551
329.27,-2.7255
330.27,-2.4655
331.27,-2.1312
332.27,-1.6543
333.27,-1.0219
334.27,-0.42808
335.27,-1.2657e-14

==> asm/full_mag.csv <==
x,e
-508.15,-56.823
-507.15,-46.02
-506.15,-38.958
-505.15,-35.011
-504.15,-33.353
-503.15,-32.967
-502.15,-33.155
-501.15,-33.537
-500.15,-33.954
-499.15,-34.357
-498.16,-34.726
-497.16,-35.038
-496.16,-35.277
-495.16,-35.43
-494.16,-35.486
-493.16,-35.429
-492.16,-35.24
-491.16,-34.897
-490.16,-34.394
-489.16,-33.75
-488.16,-33.008
-487.16,-32.23
-486.16,-31.474
-485.16,-30.795
-484.16,-30.23
-483.17,-29.81
-482.17,-29.556
-481.17,-29.483
-480.17,-29.598
-479.17,-29.9
-478.17,-30.373
-477.17,-30.969
-476.17,-31.595
-475.17,-32.105
-474.17,-32.343
-473.17,-32.247
-472.17,-31.906
-471.17,-31.497
-470.17,-31.184
-469.18,-31.08
-468.18,-31.258
-467.18,-31.766
-466.18,-32.635
-465.18,-33.857
-464.18,-35.308
-463.18,-36.545
-462.18,-36.811
-461.18,-35.917
-460.18,-34.55
-459.18,-33.292
-458.18,-32.339
-457.18,-31.7
-456.18,-31.316
-455.18,-31.089
-454.19,-30.903
-453.19,-30.648
-452.19,-30.267
-451.19,-29.785
-450.19,-29.288
-449.19,-28.877
-448.19,-28.634
-447.19,-28.615
-446.19,-28.851
-445.19,-29.343
-444.19,-30.053
-443.19,-30.86
-442.19,-31.533
-441.19,-31.787
-440.2,-31.523
-439.2,-30.944
-438.2,-30.353
-437.2,-29.972
-436.2,-29.922
-435.2,-30.274
-434.2,-31.084
-433.2,-32.391
-432.2,-34.163
-431.2,-36.004
-430.2,-36.709
-429.2,-35.57
-428.2,-33.762
-427.2,-32.217
-426.2,-31.147
-425.21,-30.526
-424.21,-30.265
-423.21,-30.24
-422.21,-30.28
-421.21,-30.186
-420.21,-29.827
-419.21,-29.229
-418.21,-28.545
-417.21,-27.945
-416.21,-27.551
-415.21,-27.431
-414.21,-27.621
-413.21,-28.129
-412.21,-28.923
-411.22,-29.885
-410.22,-30.742
-409.22,-31.1
-408.22,-30.781
-407.22,-30.05
-406.22,-29.312
-405.22,-28.824
-404.22,-28.711
-403.22,-29.038
-402.22,-29.859
-401.22,-31.22
-400.22,-33.111
-399.22,-35.153
-398.22,-35.995
-397.23,-34.768
-396.23,-32.856
-395.23,-31.283
-394.23,-30.24
-393.23,-29.68
-392.23,-29.504
-391.23,-29.567
-390.23,-29.665
-389.23,-29.559
-388.23,-29.111
-387.23,-28.389
-386.23,-27.599
-385.23,-26.932
-384.23,-26.505
-383.23,-26.381
-382.24,-26.588
-381.24,-27.128
-380.24,-27.965
-379.24,-28.969
-378.24,-29.843
-377.24,-30.166
-376.24,-29.779
-375.24,-28.995
-374.24,-28.23
-373.24,-27.736
-372.24,-27.626
-371.24,-27.958
-370.24,-28.778
-369.24,-30.128
-368.25,-31.993
-367.25,-34.016
-366.25,-34.945
-365.25,-33.883
-364.25,-32.072
-363.25,-30.549
-362.25,-29.535
-361.25,-28.993
-360.25,-28.821
-359.25,-28.867
-358.25,-28.916
-357.25,-28.736
-356.25,-28.214
-355.25,-27.446
-354.25,-26.639
-353.26,-25.972
-352.26,-25.551
-351.26,-25.432
-350.26,-25.637
-349.26,-26.165
-348.26,-26.973
-347.26,-27.931
-346.26,-28.75
-345.26,-29.047
-344.26,-28.681
-343.26,-27.939
-342.26,-27.207
-341.26,-26.727
-340.26,-26.61
-339.27,-26.915
-338.27,-27.683
-337.27,-28.952
-336.27,-30.709
-335.27,-32.669
-334.27,-33.799
-333.27,-33.093
-332.27,-31.442
-331.27,-29.936
-330.27,-28.887
-329.27,-28.29
-328.27,-28.05
-327.27,-28.022
-326.27,-28.005
-325.27,-27.785
-324.28,-27.257
-323.28,-26.503
-322.28,-25.709
-321.28,-25.043
-320.28,-24.608
-319.28,-24.46
-318.28,-24.622
-317.28,-25.092
-316.28,-25.831
-315.28,-26.723
-314.28,-27.515
-313.28,-27.855
-312.28,-27.58
-311.28,-26.909
-310.29,-26.201
-309.29,-25.704
-308.29,-25.543
-307.29,-25.781
-306.29,-26.463
-305.29,-27.627
-304.29,-29.279
-303.29,-31.229
-302.29,-32.655
-301.29,-32.375
-300.29,-30.855
-299.29,-29.294
-298.29,-28.147
-297.29,-27.451
-296.29,-27.125
-295.3,-27.034
-294.3,-26.988
-293.3,-26.777
-292.3,-26.277
-291.3,-25.541
-290.3,-24.739
-289.3,-24.042
-288.3,-23.56
-287.3,-23.353
-286.3,-23.45
-285.3,-23.853
-284.3,-24.533
-283.3,-25.389
-282.3,-26.198
-281.31,-26.623
-280.31,-26.446
-279.31,-25.823
-278.31,-25.103
-277.31,-24.558
-276.31,-24.329
-275.31,-24.488
-274.31,-25.084
-273.31,-26.16
-272.31,-27.742
-271.31,-29.72
-270.31,-31.447
-269.31,-31.593
-268.31,-30.178
-267.31,-28.526
-266.32,-27.262
-265.32,-26.471
-264.32,-26.078
-263.32,-25.951
-262.32,-25.903
-261.32,-25.711
-260.32,-25.225
-259.32,-24.477
-258.32,-23.637
-257.32,-22.885
-256.32,-22.342
-255.32,-22.075
-254.32,-22.113
-253.32,-22.464
-252.33,-23.103
-251.33,-23.944
-250.33,-24.784
-249.33,-25.285
-248.33,-25.184
-247.33,-24.584
-246.33,-23.837
-245.33,-23.237
-244.33,-22.943
-243.33,-23.032
-242.33,-23.553
-241.33,-24.555
-240.33,-26.075
-239.33,-28.065
-238.34,-30.033
-237.34,-30.623
-236.34,-29.373
-235.34,-27.65
-234.34,-26.281
-233.34,-25.404
-232.34,-24.953
-231.34,-24.793
-230.34,-24.733
-229.34,-24.538
-228.34,-24.04
-227.34,-23.259
-226.34,-22.37
-225.34,-21.562
-224.34,-20.963
-223.35,-20.641
-222.35,-20.628
-221.35,-20.932
-220.35,-21.532
-219.35,-22.351
-218.35,-23.203
-217.35,-23.759
-216.35,-23.725
-215.35,-23.156
-214.35,-22.393
-213.35,-21.749
-212.35,-21.394
-211.35,-21.414
-210.35,-21.858
-209.36,-22.773
-208.36,-24.205
-207.36,-26.15
-206.36,-28.287
-205.36,-29.405
-204.36,-28.504
-203.36,-26.769
-202.36,-25.291
-201.36,-24.309
-200.36,-23.775
-199.36,-23.556
-198.36,-23.456
-197.36,-23.237
-196.36,-22.716
-195.36,-21.902
-194.37,-20.966
-193.37,-20.105
-192.37,-19.448
-191.37,-19.067
-190.37,-18.992
-189.37,-19.234
-188.37,-19.774
-187.37,-20.548
-186.37,-21.39
-185.37,-21.997
-184.37,-22.055
-183.37,-21.55
-182.37,-20.792
-181.37,-20.106
-180.38,-19.682
-179.38,-19.613
-178.38,-19.952
-177.38,-20.745
-176.38,-22.042
-175.38,-23.877
-174.38,-26.105
-173.38,-27.863
-172.38,-27.665
-171.38,-26.034
-170.38,-24.412
-169.38,-23.268
-168.38,-22.599
-167.38,-22.28
-166.38,-22.117
-165.39,-21.866
-164.39,-21.325
-163.39,-20.479
-162.39,-19.491
-161.39,-18.559
-160.39,-17.821
-159.39,-17.353
-158.39,-17.188
-157.39,-17.336
-156.39,-17.788
-155.39,-18.491
-154.39,-19.313
-153.39,-19.985
-152.39,-20.181
-151.4,-19.79
-150.4,-19.057
-149.4,-18.318
-148.4,-17.795
-147.4,-17.599
-146.4,-17.789
-145.4,-18.408
-144.4,-19.509
-143.4,-21.149
-142.4,-23.34
-141.4,-25.723
-140.4,-26.864
-139.4,-25.776
-138.4,-23.986
-137.4,-22.566
-136.41,-21.669
-135.41,-21.189
-134.41,-20.931
-133.41,-20.639
-132.41,-20.073
-131.41,-19.174
-130.41,-18.092
-129.41,-17.039
-128.41,-16.169
-127.41,-15.564
-126.41,-15.262
-125.41,-15.276
-124.41,-15.601
-123.41,-16.204
-122.42,-16.99
-121.42,-17.749
-120.42,-18.15
-119.42,-17.958
-118.42,-17.291
-117.42,-16.486
-116.42,-15.818
-115.42,-15.432
-114.42,-15.399
-113.42,-15.763
-112.42,-16.569
-111.42,-17.878
-110.42,-19.777
-109.42,-22.328
-108.42,-25.22
-107.43,-26.657
-106.43,-25.338
-105.43,-23.404
-104.43,-22.006
-103.43,-21.187
-102.43,-20.737
-101.43,-20.351
-100.43,-19.704
-99.431,-18.656
-98.432,-17.351
-97.433,-16.045
-96.433,-14.923
-95.434,-14.08
-94.435,-13.553
-93.435,-13.355
-92.436,-13.486
-91.437,-13.932
-90.437,-14.645
-89.438,-15.498
-88.439,-16.219
-87.439,-16.44
-86.44,-16.004
-85.441,-15.157
-84.442,-14.264
-83.442,-13.56
-82.443,-13.153
-81.444,-13.089
-80.444,-13.393
-79.445,-14.094
-78.446,-15.235
-77.446,-16.892
-76.447,-19.191
-75.448,-22.361
-74.448,-26.815
-73.449,-32.674
-72.45,-33.83
-71.451,-30.587
-70.451,-28.605
-69.452,-27.238
-68.453,-25.436
-67.453,-22.98
-66.454,-20.41
-65.455,-18.146
-64.455,-16.319
-63.456,-14.933
-62.457,-13.964
-61.457,-13.385
-60.458,-13.182
-59.459,-13.349
-58.46,-13.886
-57.46,-14.79
-56.461,-16.014
-55.462,-17.36
-54.462,-18.299
-53.463,-18.156
-52.464,-16.989
-51.464,-15.478
-50.465,-14.074
-49.466,-12.919
-48.466,-12.019
-47.467,-11.347
-46.468,-10.866
-45.469,-10.546
-44.469,-10.363
-43.47,-10.295
-42.471,-10.324
-41.471,-10.423
-40.472,-10.555
-39.473,-10.668
-38.473,-10.701
-37.474,-10.602
-36.475,-10.361
-35.475,-10.018
-34.476,-9.6516
-33.477,-9.3509
-32.478,-9.1969
-31.478,-9.2584
-30.479,-9.5959
-29.48,-10.27
-28.48,-11.343
-27.481,-12.866
-26.482,-14.757
-25.482,-16.353
-24.483,-16.165
-23.484,-14.221
-22.484,-12.011
-21.485,-10.178
-20.486,-8.8014
-19.487,-7.8374
-18.487,-7.2333
-17.488,-6.9457
-16.489,-6.9368
-15.489,-7.1637
-14.49,-7.5597
-13.491,-8.0057
-12.491,-8.3075
-11.492,-8.2342
-10.493,-7.6635
-9.4934,-6.6883
-8.4941,-5.5211
-7.4948,-4.3442
-6.4955,-3.262
-5.4962,-2.3216
-4.4969,-1.5395
-3.4976,-0.91877
-2.4983,-0.45727
-1.499,-0.15189
-0.49965,0
0.49965,-0.00015895
1.499,-0.15237
2.4983,-0.45804
3.4976,-0.91982
4.4969,-1.5408
5.4962,-2.3231
6.4955,-3.2636
7.4948,-4.3458
8.4941,-5.5225
9.4934,-6.6891
10.493,-7.6634
11.492,-8.233
12.491,-8.3054
13.491,-8.0034
14.49,-7.5574
15.489,-7.1619
16.489,-6.9355
17.488,-6.9449
18.487,-7.233
19.487,-7.8377
20.486,-8.8021
21.485,-10.179
22.484,-12.011
23.484,-14.22
24.483,-16.158
25.482,-16.344
26.482,-14.75
27.481,-12.862
28.48,-11.341
29.48,-10.269
30.479,-9.5969
31.478,-9.2602
32.478,-9.1991
33.477,-9.353
34.476,-9.6534
35.475,-10.019
36.475,-10.361
37.474,-10.601
38.473,-10.699
39.473,-10.667
40.472,-10.555
41.471,-10.423
42.471,-10.325
43.47,-10.298
44.469,-10.366
45.469,-10.549
46.468,-10.869
47.467,-11.35
48.466,-12.022
49.466,-12.92
50.465,-14.074
51.464,-15.475
52.464,-16.982
53.463,-18.145
54.462,-18.287
55.462,-17.352
56.461,-16.011
57.46,-14.79
58.46,-13.887
59.459,-13.351
60.458,-13.185
61.457,-13.387
62.457,-13.964
63.456,-14.932
64.455,-16.315
65.455,-18.139
66.454,-20.397
67.453,-22.961
68.453,-25.417
69.452,-27.23
70.451,-28.612
71.451,-30.601
72.45,-33.819
73.449,-32.619
74.448,-26.792
75.448,-22.353
76.447,-19.189
77.446,-16.893
78.446,-15.238
79.445,-14.096
80.444,-13.395
81.444,-13.09
82.443,-13.152
83.442,-13.557
84.442,-14.258
85.441,-15.149
86.44,-15.994
87.439,-16.432
88.439,-16.216
89.438,-15.499
90.437,-14.649
91.437,-13.935
92.436,-13.488
93.435,-13.356
94.435,-13.552
95.434,-14.076
96.433,-14.916
97.433,-16.036
98.432,-17.341
99.431,-18.649
100.43,-19.704
101.43,-20.357
102.43,-20.746
103.43,-21.193
104.43,-22.006
105.43,-23.393
106.43,-25.311
107.43,-26.624
108.42,-25.209
109.42,-22.331
110.42,-19.782
111.42,-17.882
112.42,-16.57
113.42,-15.762
114.42,-15.395
115.42,-15.425
116.42,-15.808
117.42,-16.476
118.42,-17.283
119.42,-17.955
120.42,-18.153
121.42,-17.756
122.42,-16.996
123.41,-16.207
124.41,-15.599
125.41,-15.271
126.41,-15.254
127.41,-15.555
128.41,-16.16
129.41,-17.032
130.41,-18.089
131.41,-19.177
132.41,-20.082
133.41,-20.65
134.41,-20.938
135.41,-21.188
136.41,-21.659
137.4,-22.547
138.4,-23.963
139.4,-25.756
140.4,-26.863
141.4,-25.737
142.4,-23.349
143.4,-21.151
144.4,-19.503
145.4,-18.399
146.4,-17.778
147.4,-17.588
148.4,-17.785
149.4,-18.312
150.4,-19.058
151.4,-19.798
152.39,-20.193
153.39,-19.994
154.39,-19.314
155.39,-18.485
156.39,-17.777
157.39,-17.324
158.39,-17.176
159.39,-17.344
160.39,-17.817
161.39,-18.561
162.39,-19.5
163.39,-20.494
164.39,-21.339
165.39,-21.871
166.38,-22.111
167.38,-22.264
168.38,-22.579
169.38,-23.248
170.38,-24.4
171.38,-26.038
172.38,-27.689
173.38,-27.887
174.38,-26.105
175.38,-23.863
176.38,-22.024
177.38,-20.729
178.38,-19.94
179.38,-19.607
180.38,-19.683
181.37,-20.114
182.37,-20.807
183.37,-21.567
184.37,-22.064
185.37,-21.993
186.37,-21.375
187.37,-20.528
188.37,-19.757
189.37,-19.223
190.37,-18.989
191.37,-19.071
192.37,-19.46
193.37,-20.122
194.37,-20.984
195.36,-21.914
196.36,-22.716
197.36,-23.222
198.36,-23.433
199.36,-23.533
200.36,-23.762
201.36,-24.31
202.36,-25.308
203.36,-26.802
204.36,-28.541
205.36,-29.411
206.36,-28.256
207.36,-26.116
208.36,-24.183
209.36,-22.764
210.35,-21.86
211.35,-21.426
212.35,-21.412
213.35,-21.769
214.35,-22.409
215.35,-23.16
216.35,-23.711
217.35,-23.731
218.35,-23.175
219.35,-22.335
220.35,-21.529
221.35,-20.941
222.35,-20.646
223.35,-20.663
224.34,-20.984
225.34,-21.577
226.34,-22.374
227.34,-23.247
228.34,-24.014
229.34,-24.508
230.34,-24.713
231.34,-24.793
232.34,-24.971
233.34,-25.437
234.34,-26.321
235.34,-27.684
236.34,-29.378
237.34,-30.577
238.34,-29.973
239.33,-28.037
240.33,-26.076
241.33,-24.572
242.33,-23.577
243.33,-23.055
244.33,-22.96
245.33,-23.243
246.33,-23.826
247.33,-24.554
248.33,-25.144
249.33,-25.253
250.33,-24.776
251.33,-23.959
252.33,-23.13
253.32,-22.494
254.32,-22.138
255.32,-22.09
256.32,-22.344
257.32,-22.871
258.32,-23.608
259.32,-24.441
260.32,-25.195
261.32,-25.703
262.32,-25.923
263.32,-25.99
264.32,-26.122
265.32,-26.506
266.32,-27.277
267.31,-28.506
268.31,-30.116
269.31,-31.51
270.31,-31.413
271.31,-29.745
272.31,-27.783
273.31,-26.195
274.31,-25.104
275.31,-24.49
276.31,-24.312
277.31,-24.524
278.31,-25.058
279.31,-25.778
280.31,-26.423
281.31,-26.636
282.3,-26.24
283.3,-25.436
284.3,-24.566
285.3,-23.867
286.3,-23.442
287.3,-23.326
288.3,-23.519
289.3,-23.996
290.3,-24.7
291.3,-25.522
292.3,-26.292
293.3,-26.823
294.3,-27.046
295.3,-27.078
296.29,-27.138
297.29,-27.428
298.29,-28.089
299.29,-29.211
300.29,-30.77
301.29,-32.345
302.29,-32.72
303.29,-31.314
304.29,-29.323
305.29,-27.629
306.29,-26.433
307.29,-25.733
308.29,-25.487
309.29,-25.653
310.29,-26.169
311.28,-26.913
312.28,-27.629
313.28,-27.931
314.28,-27.576
315.28,-26.743
316.28,-25.809
317.28,-25.042
318.28,-24.559
319.28,-24.399
320.28,-24.561
321.28,-25.022
322.28,-25.723
323.28,-26.555
324.28,-27.334
325.27,-27.854
326.27,-28.031
327.27,-27.993
328.27,-27.977
329.27,-28.194
330.27,-28.794
331.27,-29.875
332.27,-31.451
333.27,-33.208
334.27,-33.956
335.27,-32.722
336.27,-30.666
337.27,-28.872
338.27,-27.601
339.27,-26.85
340.26,-26.576
341.26,-26.733
342.26,-27.259
343.26,-28.033
344.26,-28.787
345.26,-29.108
346.26,-28.728
347.26,-27.846
348.26,-26.87
349.26,-26.076
350.26,-25.581
351.26,-25.417
352.26,-25.581
353.26,-26.044
354.25,-26.742
355.25,-27.551
356.25,-28.278
357.25,-28.721
358.25,-28.823
359.25,-28.736
360.25,-28.702
361.25,-28.921
362.25,-29.535
363.25,-30.638
364.25,-32.257
365.25,-34.112
366.25,-35.026
367.25,-33.88
368.25,-31.817
369.24,-30.004
370.24,-28.724
371.24,-27.972
372.24,-27.7
373.24,-27.855
374.24,-28.371
375.24,-29.112
376.24,-29.809
377.24,-30.066
378.24,-29.662
379.24,-28.804
380.24,-27.872
381.24,-27.12
382.24,-26.654
383.23,-26.504
384.23,-26.66
385.23,-27.087
386.23,-27.712
387.23,-28.411
388.23,-29.013
389.23,-29.369
390.23,-29.464
391.23,-29.438
392.23,-29.489
393.23,-29.788
394.23,-30.456
395.23,-31.572
396.23,-33.143
397.23,-34.874
398.22,-35.722
399.22,-34.754
400.22,-32.894
401.22,-31.195
402.22,-29.964
403.22,-29.219
404.22,-28.918
405.22,-29.006
406.22,-29.41
407.22,-30.002
408.22,-30.556
409.22,-30.775
410.22,-30.485
411.22,-29.81
412.21,-29.026
413.21,-28.351
414.21,-27.895
415.21,-27.696
416.21,-27.747
417.21,-28.019
418.21,-28.455
419.21,-28.97
420.21,-29.464
421.21,-29.851
422.21,-30.112
423.21,-30.309
424.21,-30.554
425.21,-30.963
426.2,-31.628
427.2,-32.602
428.2,-33.853
429.2,-35.136
430.2,-35.831
431.2,-35.367
432.2,-34.075
433.2,-32.664
434.2,-31.502
435.2,-30.691
436.2,-30.231
437.2,-30.09
438.2,-30.22
439.2,-30.546
440.2,-30.951
441.19,-31.271
442.19,-31.338
443.19,-31.08
444.19,-30.57
445.19,-29.961
446.19,-29.393
447.19,-28.954
448.19,-28.685
449.19,-28.604
450.19,-28.711
451.19,-28.997
452.19,-29.448
453.19,-30.039
454.19,-30.74
455.18,-31.506
456.18,-32.282
457.18,-33.002
458.18,-33.607
459.18,-34.058
460.18,-34.344
461.18,-34.482
462.18,-34.495
463.18,-34.407
464.18,-34.23
465.18,-33.976
466.18,-33.655
467.18,-33.283
468.18,-32.881
469.18,-32.471
470.17,-32.073
471.17,-31.705
472.17,-31.378
473.17,-31.1
474.17,-30.873
475.17,-30.698
476.17,-30.574
477.17,-30.498
478.17,-30.467
479.17,-30.476
480.17,-30.522
481.17,-30.6
482.17,-30.708
483.17,-30.84
484.16,-30.995
485.16,-31.168
486.16,-31.358
487.16,-31.561
488.16,-31.775
489.16,-31.998
490.16,-32.228
491.16,-32.465
492.16,-32.705
493.16,-32.947
494.16,-33.191
495.16,-33.434
496.16,-33.677
497.16,-33.917
498.16,-34.153
499.15,-34.384
500.15,-34.61
501.15,-34.83
502.15,-35.069
503.15,-35.489
504.15,-36.525
505.15,-39.057
506.15,-44.581
507.15,-55.171
508.15,-72.797
509.15,-98.751
510.15,-Inf

==> asm/full_mag_15.csv <==
x,e
-509.15,-Inf
-508.15,-56.155
-507.15,-40.244
-506.15,-30.635
-505.15,-25.66
-504.15,-23.464
-503.15,-22.675
-502.15,-22.474
-501.15,-22.452
-500.15,-22.456
-499.15,-22.46
-498.16,-22.465
-497.16,-22.469
-496.16,-22.474
-495.16,-22.478
-494.16,-22.483
-493.16,-22.487
-492.16,-22.492
-491.16,-22.497
-490.16,-22.502
-489.16,-22.507
-488.16,-22.512
-487.16,-22.517
-486.16,-22.522
-485.16,-22.528
-484.16,-22.533
-483.17,-22.538
-482.17,-22.543
-481.17,-22.548
-480.17,-22.554
-479.17,-22.559
-478.17,-22.565
-477.17,-22.57
-476.17,-22.576
-475.17,-22.582
-474.17,-22.588
-473.17,-22.594
-472.17,-22.601
-471.17,-22.607
-470.17,-22.614
-469.18,-22.62
-468.18,-22.627
-467.18,-22.634
-466.18,-22.641
-465.18,-22.648
-464.18,-22.655
-463.18,-22.662
-462.18,-22.669
-461.18,-22.675
-460.18,-22.682
-459.18,-22.689
-458.18,-22.697
-457.18,-22.704
-456.18,-22.712
-455.18,-22.719
-454.19,-22.727
-453.19,-22.735
-452.19,-22.744
-451.19,-22.752
-450.19,-22.761
-449.19,-22.77
-448.19,-22.779
-447.19,-22.788
-446.19,-22.797
-445.19,-22.806
-444.19,-22.816
-443.19,-22.825
-442.19,-22.834
-441.19,-22.843
-440.2,-22.852
-439.2,-22.861
-438.2,-22.871
-437.2,-22.88
-436.2,-22.89
-435.2,-22.901
-434.2,-22.911
-433.2,-22.922
-432.2,-22.933
-431.2,-22.944
-430.2,-22.956
-429.2,-22.968
-428.2,-22.98
-427.2,-22.992
-426.2,-23.004
-425.21,-23.016
-424.21,-23.028
-423.21,-23.04
-422.21,-23.052
-421.21,-23.064
-420.21,-23.077
-419.21,-23.089
-418.21,-23.102
-417.21,-23.115
-416.21,-23.129
-415.21,-23.142
-414.21,-23.156
-413.21,-23.171
-412.21,-23.185
-411.22,-23.2
-410.22,-23.216
-409.22,-23.231
-408.22,-23.247
-407.22,-23.263
-406.22,-23.28
-405.22,-23.296
-404.22,-23.312
-403.22,-23.328
-402.22,-23.345
-401.22,-23.362
-400.22,-23.379
-399.22,-23.396
-398.22,-23.413
-397.23,-23.431
-396.23,-23.45
-395.23,-23.468
-394.23,-23.487
-393.23,-23.507
-392.23,-23.527
-391.23,-23.547
-390.23,-23.568
-389.23,-23.589
-388.23,-23.61
-387.23,-23.632
-386.23,-23.654
-385.23,-23.676
-384.23,-23.698
-383.23,-23.721
-382.24,-23.744
-381.24,-23.767
-380.24,-23.79
-379.24,-23.814
-378.24,-23.839
-377.24,-23.864
-376.24,-23.889
-375.24,-23.915
-374.24,-23.942
-373.24,-23.969
-372.24,-23.996
-371.24,-24.024
-370.24,-24.053
-369.24,-24.082
-368.25,-24.112
-367.25,-24.142
-366.25,-24.172
-365.25,-24.204
-364.25,-24.235
-363.25,-24.267
-362.25,-24.299
-361.25,-24.332
-360.25,-24.366
-359.25,-24.4
-358.25,-24.435
-357.25,-24.471
-356.25,-24.507
-355.25,-24.544
-354.25,-24.582
-353.26,-24.62
-352.26,-24.66
-351.26,-24.699
-350.26,-24.74
-349.26,-24.782
-348.26,-24.824
-347.26,-24.868
-346.26,-24.912
-345.26,-24.957
-344.26,-25.002
-343.26,-25.049
-342.26,-25.096
-341.26,-25.145
-340.26,-25.194
-339.27,-25.244
-338.27,-25.296
-337.27,-25.348
-336.27,-25.402
-335.27,-25.457
-334.27,-25.513
-333.27,-25.57
-332.27,-25.628
-331.27,-25.687
-330.27,-25.747
-329.27,-25.809
-328.27,-25.872
-327.27,-25.937
-326.27,-26.003
-325.27,-26.07
-324.28,-26.139
-323.28,-26.209
-322.28,-26.28
-321.28,-26.353
-320.28,-26.427
-319.28,-26.503
-318.28,-26.581
-317.28,-26.66
-316.28,-26.741
-315.28,-26.823
-314.28,-26.907
-313.28,-26.992
-312.28,-27.079
-311.28,-27.167
-310.29,-27.256
-309.29,-27.348
-308.29,-27.44
-307.29,-27.534
-306.29,-27.63
-305.29,-27.726
-304.29,-27.823
-303.29,-27.921
-302.29,-28.02
-301.29,-28.118
-300.29,-28.217
-299.29,-28.316
-298.29,-28.414
-297.29,-28.512
-296.29,-28.607
-295.3,-28.7
-294.3,-28.789
-293.3,-28.875
-292.3,-28.955
-291.3,-29.03
-290.3,-29.099
-289.3,-29.16
-288.3,-29.211
-287.3,-29.253
-286.3,-29.282
-285.3,-29.299
-284.3,-29.3
-283.3,-29.286
-282.3,-29.254
-281.31,-29.205
-280.31,-29.135
-279.31,-29.046
-278.31,-28.936
-277.31,-28.805
-276.31,-28.653
-275.31,-28.48
-274.31,-28.287
-273.31,-28.076
-272.31,-27.847
-271.31,-27.602
-270.31,-27.344
-269.31,-27.074
-268.31,-26.793
-267.31,-26.506
-266.32,-26.212
-265.32,-25.916
-264.32,-25.62
-263.32,-25.326
-262.32,-25.037
-261.32,-24.757
-260.32,-24.487
-259.32,-24.232
-258.32,-23.995
-257.32,-23.779
-256.32,-23.588
-255.32,-23.427
-254.32,-23.299
-253.32,-23.209
-252.33,-23.161
-251.33,-23.16
-250.33,-23.209
-249.33,-23.312
-248.33,-23.47
-247.33,-23.685
-246.33,-23.955
-245.33,-24.276
-244.33,-24.64
-243.33,-25.04
-242.33,-25.462
-241.33,-25.894
-240.33,-26.326
-239.33,-26.747
-238.34,-27.146
-237.34,-27.503
-236.34,-27.779
-235.34,-27.909
-234.34,-27.806
-233.34,-27.406
-232.34,-26.712
-231.34,-25.805
-230.34,-24.805
-229.34,-23.822
-228.34,-22.932
-227.34,-22.186
-226.34,-21.613
-225.34,-21.229
-224.34,-21.045
-223.35,-21.062
-222.35,-21.274
-221.35,-21.656
-220.35,-22.157
-219.35,-22.679
-218.35,-23.08
-217.35,-23.22
-216.35,-23.052
-215.35,-22.669
-214.35,-22.232
-213.35,-21.891
-212.35,-21.752
-211.35,-21.882
-210.35,-22.328
-209.36,-23.125
-208.36,-24.294
-207.36,-25.799
-206.36,-27.412
-205.36,-28.5
-204.36,-28.365
-203.36,-27.273
-202.36,-26.001
-201.36,-24.951
-200.36,-24.195
-199.36,-23.673
-198.36,-23.268
-197.36,-22.846
-196.36,-22.31
-195.36,-21.644
-194.37,-20.918
-193.37,-20.238
-192.37,-19.699
-191.37,-19.365
-190.37,-19.276
-189.37,-19.447
-188.37,-19.868
-187.37,-20.487
-186.37,-21.177
-185.37,-21.711
-184.37,-21.846
-183.37,-21.516
-182.37,-20.914
-181.37,-20.31
-180.38,-19.899
-179.38,-19.793
-178.38,-20.059
-177.38,-20.75
-176.38,-21.92
-175.38,-23.616
-174.38,-25.766
-173.38,-27.735
-172.38,-27.998
-171.38,-26.494
-170.38,-24.748
-169.38,-23.431
-168.38,-22.6
-167.38,-22.152
-166.38,-21.921
-165.39,-21.692
-164.39,-21.257
-163.39,-20.539
-162.39,-19.638
-161.39,-18.735
-160.39,-17.981
-159.39,-17.469
-158.39,-17.245
-157.39,-17.33
-156.39,-17.721
-155.39,-18.377
-154.39,-19.187
-153.39,-19.908
-152.39,-20.204
-151.4,-19.903
-150.4,-19.2
-149.4,-18.44
-148.4,-17.872
-147.4,-17.624
-146.4,-17.764
-145.4,-18.339
-144.4,-19.407
-143.4,-21.04
-142.4,-23.277
-141.4,-25.832
-140.4,-27.186
-139.4,-26.02
-138.4,-24.056
-137.4,-22.521
-136.41,-21.567
-135.41,-21.078
-134.41,-20.858
-133.41,-20.641
-132.41,-20.156
-131.41,-19.299
-130.41,-18.21
-129.41,-17.121
-128.41,-16.207
-127.41,-15.563
-126.41,-15.23
-125.41,-15.223
-124.41,-15.54
-123.41,-16.152
-122.42,-16.969
-121.42,-17.778
-120.42,-18.23
-119.42,-18.054
-118.42,-17.362
-117.42,-16.517
-116.42,-15.813
-115.42,-15.403
-114.42,-15.357
-113.42,-15.717
-112.42,-16.53
-111.42,-17.859
-110.42,-19.796
-109.42,-22.415
-108.42,-25.389
-107.43,-26.765
-106.43,-25.288
-105.43,-23.309
-104.43,-21.93
-103.43,-21.156
-102.43,-20.765
-101.43,-20.435
-100.43,-19.812
-99.431,-18.743
-98.432,-17.397
-97.433,-16.052
-96.433,-14.905
-95.434,-14.049
-94.435,-13.518
-93.435,-13.324
-92.436,-13.466
-91.437,-13.928
-90.437,-14.664
-89.438,-15.54
-88.439,-16.273
-87.439,-16.484
-86.44,-16.019
-85.441,-15.145
-84.442,-14.237
-83.442,-13.529
-82.443,-13.125
-81.444,-13.067
-80.444,-13.381
-79.445,-14.092
-78.446,-15.246
-77.446,-16.915
-76.447,-19.223
-75.448,-22.393
-74.448,-26.8
-73.449,-32.402
-72.45,-33.54
-71.451,-30.623
-70.451,-28.78
-69.452,-27.447
-68.453,-25.576
-67.453,-23.025
-66.454,-20.401
-65.455,-18.118
-64.455,-16.287
-63.456,-14.906
-62.457,-13.944
-61.457,-13.374
-60.458,-13.179
-59.459,-13.354
-58.46,-13.899
-57.46,-14.809
-56.461,-16.035
-55.462,-17.371
-54.462,-18.284
-53.463,-18.112
-52.464,-16.935
-51.464,-15.43
-50.465,-14.036
-49.466,-12.891
-48.466,-12
-47.467,-11.335
-46.468,-10.862
-45.469,-10.548
-44.469,-10.369
-43.47,-10.305
-42.471,-10.336
-41.471,-10.434
-40.472,-10.563
-39.473,-10.671
-38.473,-10.697
-37.474,-10.593
-36.475,-10.35
-35.475,-10.01
-34.476,-9.648
-33.477,-9.3536
-32.478,-9.206
-31.478,-9.2733
-30.479,-9.6157
-29.48,-10.293
-28.48,-11.368
-27.481,-12.89
-26.482,-14.773
-25.482,-16.349
-24.483,-16.146
-23.484,-14.208
-22.484,-12.007
-21.485,-10.18
-20.486,-8.807
-19.487,-7.8439
-18.487,-7.2391
-17.488,-6.9496
-16.489,-6.9375
-15.489,-7.1599
-14.49,-7.5498
-13.491,-7.9887
-12.491,-8.2835
-11.492,-8.2062
-10.493,-7.6365
-9.4934,-6.6659
-8.4941,-5.5043
-7.4948,-4.3322
-6.4955,-3.2539
-5.4962,-2.3163
-4.4969,-1.5363
-3.4976,-0.91699
-2.4983,-0.45649
-1.499,-0.15169
-0.49965,0
0.49965,-4.5197e-08
1.499,-0.15169
2.4983,-0.45649
3.4976,-0.91699
4.4969,-1.5363
5.4962,-2.3163
6.4955,-3.2539
7.4948,-4.3322
8.4941,-5.5043
9.4934,-6.6659
10.493,-7.6365
11.492,-8.2062
12.491,-8.2835
13.491,-7.9887
14.49,-7.5498
15.489,-7.1599
16.489,-6.9375
17.488,-6.9496
18.487,-7.2391
19.487,-7.8439
20.486,-8.807
21.485,-10.18
22.484,-12.007
23.484,-14.208
24.483,-16.146
25.482,-16.349
26.482,-14.773
27.481,-12.89
28.48,-11.368
29.48,-10.293
30.479,-9.6157
31.478,-9.2733
32.478,-9.206
33.477,-9.3535
34.476,-9.648
35.475,-10.01
36.475,-10.35
37.474,-10.593
38.473,-10.697
39.473,-10.671
40.472,-10.563
41.471,-10.434
42.471,-10.336
43.47,-10.305
44.469,-10.369
45.469,-10.548
46.468,-10.862
47.467,-11.335
48.466,-12
49.466,-12.891
50.465,-14.036
51.464,-15.43
52.464,-16.935
53.463,-18.112
54.462,-18.284
55.462,-17.371
56.461,-16.035
57.46,-14.809
58.46,-13.899
59.459,-13.354
60.458,-13.179
61.457,-13.374
62.457,-13.944
63.456,-14.906
64.455,-16.287
65.455,-18.118
66.454,-20.401
67.453,-23.025
68.453,-25.576
69.452,-27.447
70.451,-28.78
71.451,-30.623
72.45,-33.54
73.449,-32.402
74.448,-26.8
75.448,-22.393
76.447,-19.223
77.446,-16.915
78.446,-15.246
79.445,-14.092
80.444,-13.381
81.444,-13.067
82.443,-13.125
83.442,-13.529
84.442,-14.237
85.441,-15.145
86.44,-16.019
87.439,-16.484
88.439,-16.273
89.438,-15.54
90.437,-14.664
91.437,-13.928
92.436,-13.466
93.435,-13.324
94.435,-13.518
95.434,-14.049
96.433,-14.905
97.433,-16.052
98.432,-17.397
99.431,-18.743
100.43,-19.812
101.43,-20.435
102.43,-20.765
103.43,-21.155
104.43,-21.93
105.43,-23.309
106.43,-25.288
107.43,-26.766
108.42,-25.389
109.42,-22.415
110.42,-19.796
111.42,-17.859
112.42,-16.53
113.42,-15.717
114.42,-15.357
115.42,-15.403
116.42,-15.813
117.42,-16.517
118.42,-17.362
119.42,-18.054
120.42,-18.23
121.42,-17.778
122.42,-16.969
123.41,-16.152
124.41,-15.54
125.41,-15.223
126.41,-15.23
127.41,-15.563
128.41,-16.207
129.41,-17.121
130.41,-18.21
131.41,-19.299
132.41,-20.156
133.41,-20.641
134.41,-20.858
135.41,-21.078
136.41,-21.567
137.4,-22.521
138.4,-24.056
139.4,-26.02
140.4,-27.186
141.4,-25.832
142.4,-23.277
143.4,-21.039
144.4,-19.407
145.4,-18.339
146.4,-17.764
147.4,-17.624
148.4,-17.872
149.4,-18.44
150.4,-19.2
151.4,-19.903
152.39,-20.204
153.39,-19.908
154.39,-19.186
155.39,-18.377
156.39,-17.721
157.39,-17.33
158.39,-17.245
159.39,-17.469
160.39,-17.981
161.39,-18.735
162.39,-19.638
163.39,-20.539
164.39,-21.257
165.39,-21.691
166.38,-21.921
167.38,-22.152
168.38,-22.6
169.38,-23.431
170.38,-24.748
171.38,-26.494
172.38,-27.998
173.38,-27.734
174.38,-25.766
175.38,-23.616
176.38,-21.92
177.38,-20.75
178.38,-20.059
179.38,-19.793
180.38,-19.899
181.37,-20.31
182.37,-20.914
183.37,-21.516
184.37,-21.845
185.37,-21.711
186.37,-21.177
187.37,-20.487
188.37,-19.868
189.37,-19.447
190.37,-19.276
191.37,-19.365
192.37,-19.699
193.37,-20.238
194.37,-20.918
195.36,-21.644
196.36,-22.309
197.36,-22.846
198.36,-23.268
199.36,-23.673
200.36,-24.195
201.36,-24.951
202.36,-26.001
203.36,-27.273
204.36,-28.365
205.36,-28.5
206.36,-27.411
207.36,-25.799
208.36,-24.294
209.36,-23.125
210.35,-22.328
211.35,-21.882
212.35,-21.752
213.35,-21.891
214.35,-22.231
215.35,-22.668
216.35,-23.052
217.35,-23.22
218.35,-23.08
219.35,-22.679
220.35,-22.157
221.35,-21.656
222.35,-21.274
223.35,-21.062
224.34,-21.045
225.34,-21.229
226.34,-21.612
227.34,-22.186
228.34,-22.932
229.34,-23.822
230.34,-24.806
231.34,-25.805
232.34,-26.712
233.34,-27.406
234.34,-27.806
235.34,-27.908
236.34,-27.779
237.34,-27.503
238.34,-27.146
239.33,-26.747
240.33,-26.326
241.33,-25.894
242.33,-25.462
243.33,-25.04
244.33,-24.64
245.33,-24.275
246.33,-23.955
247.33,-23.685
248.33,-23.47
249.33,-23.312
250.33,-23.209
251.33,-23.16
252.33,-23.161
253.32,-23.209
254.32,-23.299
255.32,-23.427
256.32,-23.588
257.32,-23.779
258.32,-23.995
259.32,-24.232
260.32,-24.487
261.32,-24.757
262.32,-25.037
263.32,-25.326
264.32,-25.62
265.32,-25.916
266.32,-26.212
267.31,-26.505
268.31,-26.793
269.31,-27.074
270.31,-27.344
271.31,-27.603
272.31,-27.847
273.31,-28.076
274.31,-28.287
275.31,-28.48
276.31,-28.653
277.31,-28.805
278.31,-28.936
279.31,-29.046
280.31,-29.136
281.31,-29.205
282.3,-29.255
283.3,-29.286
284.3,-29.3
285.3,-29.298
286.3,-29.282
287.3,-29.253
288.3,-29.211
289.3,-29.16
290.3,-29.099
291.3,-29.031
292.3,-28.955
293.3,-28.875
294.3,-28.789
295.3,-28.699
296.29,-28.607
297.29,-28.512
298.29,-28.415
299.29,-28.317
300.29,-28.218
301.29,-28.119
302.29,-28.02
303.29,-27.921
304.29,-27.823
305.29,-27.726
306.29,-27.629
307.29,-27.534
308.29,-27.44
309.29,-27.348
310.29,-27.257
311.28,-27.167
312.28,-27.079
313.28,-26.992
314.28,-26.907
315.28,-26.823
316.28,-26.741
317.28,-26.66
318.28,-26.581
319.28,-26.503
320.28,-26.427
321.28,-26.353
322.28,-26.28
323.28,-26.208
324.28,-26.138
325.27,-26.07
326.27,-26.003
327.27,-25.937
328.27,-25.873
329.27,-25.809
330.27,-25.748
331.27,-25.687
332.27,-25.628
333.27,-25.57
334.27,-25.513
335.27,-25.457
336.27,-25.402
337.27,-25.348
338.27,-25.296
339.27,-25.245
340.26,-25.194
341.26,-25.145
342.26,-25.096
343.26,-25.049
344.26,-25.002
345.26,-24.957
346.26,-24.912
347.26,-24.868
348.26,-24.825
349.26,-24.782
350.26,-24.74
351.26,-24.7
352.26,-24.66
353.26,-24.62
354.25,-24.582
355.25,-24.544
356.25,-24.507
357.25,-24.471
358.25,-24.435
359.25,-24.4
360.25,-24.366
361.25,-24.332
362.25,-24.299
363.25,-24.267
364.25,-24.235
365.25,-24.203
366.25,-24.172
367.25,-24.142
368.25,-24.112
369.24,-24.082
370.24,-24.053
371.24,-24.024
372.24,-23.996
373.24,-23.969
374.24,-23.942
375.24,-23.915
376.24,-23.889
377.24,-23.864
378.24,-23.839
379.24,-23.815
380.24,-23.791
381.24,-23.767
382.24,-23.744
383.23,-23.721
384.23,-23.698
385.23,-23.676
386.23,-23.654
387.23,-23.632
388.23,-23.61
389.23,-23.589
390.23,-23.568
391.23,-23.547
392.23,-23.527
393.23,-23.507
394.23,-23.487
395.23,-23.468
396.23,-23.45
397.23,-23.431
398.22,-23.413
399.22,-23.396
400.22,-23.379
401.22,-23.362
402.22,-23.345
403.22,-23.328
404.22,-23.312
405.22,-23.296
406.22,-23.279
407.22,-23.263
408.22,-23.247
409.22,-23.232
410.22,-23.216
411.22,-23.201
412.21,-23.185
413.21,-23.171
414.21,-23.156
415.21,-23.142
416.21,-23.129
417.21,-23.115
418.21,-23.102
419.21,-23.089
420.21,-23.077
421.21,-23.064
422.21,-23.052
423.21,-23.04
424.21,-23.028
425.21,-23.016
426.2,-23.004
427.2,-22.992
428.2,-22.98
429.2,-22.968
430.2,-22.956
431.2,-22.944
432.2,-22.933
433.2,-22.922
434.2,-22.911
435.2,-22.901
436.2,-22.89
437.2,-22.88
438.2,-22.871
439.2,-22.861
440.2,-22.852
441.19,-22.843
442.19,-22.834
443.19,-22.825
444.19,-22.815
445.19,-22.806
446.19,-22.797
447.19,-22.788
448.19,-22.779
449.19,-22.77
450.19,-22.761
451.19,-22.752
452.19,-22.744
453.19,-22.735
454.19,-22.727
455.18,-22.719
456.18,-22.711
457.18,-22.704
458.18,-22.697
459.18,-22.69
460.18,-22.683
461.18,-22.676
462.18,-22.669
463.18,-22.662
464.18,-22.655
465.18,-22.648
466.18,-22.641
467.18,-22.634
468.18,-22.627
469.18,-22.621
470.17,-22.614
471.17,-22.607
472.17,-22.601
473.17,-22.594
474.17,-22.588
475.17,-22.582
476.17,-22.576
477.17,-22.57
478.17,-22.565
479.17,-22.559
480.17,-22.554
481.17,-22.549
482.17,-22.543
483.17,-22.538
484.16,-22.533
485.16,-22.528
486.16,-22.522
487.16,-22.517
488.16,-22.512
489.16,-22.507
490.16,-22.502
491.16,-22.497
492.16,-22.492
493.16,-22.487
494.16,-22.482
495.16,-22.478
496.16,-22.473
497.16,-22.469
498.16,-22.465
499.15,-22.46
500.15,-22.456
501.15,-22.452
502.15,-22.474
503.15,-22.675
504.15,-23.464
505.15,-25.66
506.15,-30.635
507.15,-40.242
508.15,-56.095
509.15,-78.903
510.15,-Inf

==> asm/full_mag_20.csv <==
x,e
-509.15,-Inf
-508.15,-58.903
-507.15,-43.001
-506.15,-33.4
-505.15,-28.435
-504.15,-26.249
-503.15,-25.468
-502.15,-25.277
-501.15,-25.264
-500.15,-25.277
-499.15,-25.29
-498.16,-25.304
-497.16,-25.318
-496.16,-25.331
-495.16,-25.345
-494.16,-25.359
-493.16,-25.374
-492.16,-25.388
-491.16,-25.402
-490.16,-25.417
-489.16,-25.432
-488.16,-25.447
-487.16,-25.463
-486.16,-25.479
-485.16,-25.494
-484.16,-25.51
-483.17,-25.526
-482.17,-25.542
-481.17,-25.559
-480.17,-25.575
-479.17,-25.592
-478.17,-25.609
-477.17,-25.626
-476.17,-25.644
-475.17,-25.661
-474.17,-25.679
-473.17,-25.697
-472.17,-25.716
-471.17,-25.735
-470.17,-25.754
-469.18,-25.773
-468.18,-25.793
-467.18,-25.813
-466.18,-25.833
-465.18,-25.854
-464.18,-25.874
-463.18,-25.895
-462.18,-25.915
-461.18,-25.936
-460.18,-25.957
-459.18,-25.979
-458.18,-26.001
-457.18,-26.023
-456.18,-26.046
-455.18,-26.069
-454.19,-26.092
-453.19,-26.116
-452.19,-26.14
-451.19,-26.165
-450.19,-26.19
-449.19,-26.216
-448.19,-26.242
-447.19,-26.269
-446.19,-26.296
-445.19,-26.323
-444.19,-26.35
-443.19,-26.377
-442.19,-26.405
-441.19,-26.432
-440.2,-26.46
-439.2,-26.489
-438.2,-26.518
-437.2,-26.548
-436.2,-26.578
-435.2,-26.609
-434.2,-26.641
-433.2,-26.673
-432.2,-26.706
-431.2,-26.739
-430.2,-26.774
-429.2,-26.808
-428.2,-26.844
-427.2,-26.88
-426.2,-26.916
-425.21,-26.953
-424.21,-26.99
-423.21,-27.027
-422.21,-27.065
-421.21,-27.103
-420.21,-27.142
-419.21,-27.182
-418.21,-27.222
-417.21,-27.263
-416.21,-27.305
-415.21,-27.348
-414.21,-27.392
-413.21,-27.436
-412.21,-27.482
-411.22,-27.529
-410.22,-27.576
-409.22,-27.625
-408.22,-27.675
-407.22,-27.725
-406.22,-27.776
-405.22,-27.827
-404.22,-27.879
-403.22,-27.932
-402.22,-27.986
-401.22,-28.04
-400.22,-28.095
-399.22,-28.151
-398.22,-28.209
-397.23,-28.267
-396.23,-28.327
-395.23,-28.388
-394.23,-28.451
-393.23,-28.514
-392.23,-28.579
-391.23,-28.645
-390.23,-28.713
-389.23,-28.782
-388.23,-28.852
-387.23,-28.923
-386.23,-28.996
-385.23,-29.069
-384.23,-29.142
-383.23,-29.217
-382.24,-29.293
-381.24,-29.369
-380.24,-29.447
-379.24,-29.526
-378.24,-29.606
-377.24,-29.687
-376.24,-29.769
-375.24,-29.852
-374.24,-29.936
-373.24,-30.021
-372.24,-30.107
-371.24,-30.193
-370.24,-30.279
-369.24,-30.365
-368.25,-30.452
-367.25,-30.537
-366.25,-30.621
-365.25,-30.704
-364.25,-30.785
-363.25,-30.864
-362.25,-30.94
-361.25,-31.013
-360.25,-31.082
-359.25,-31.147
-358.25,-31.207
-357.25,-31.262
-356.25,-31.31
-355.25,-31.35
-354.25,-31.383
-353.26,-31.405
-352.26,-31.418
-351.26,-31.419
-350.26,-31.409
-349.26,-31.384
-348.26,-31.346
-347.26,-31.293
-346.26,-31.223
-345.26,-31.138
-344.26,-31.035
-343.26,-30.916
-342.26,-30.78
-341.26,-30.628
-340.26,-30.46
-339.27,-30.277
-338.27,-30.08
-337.27,-29.869
-336.27,-29.646
-335.27,-29.411
-334.27,-29.168
-333.27,-28.916
-332.27,-28.658
-331.27,-28.397
-330.27,-28.132
-329.27,-27.868
-328.27,-27.605
-327.27,-27.346
-326.27,-27.094
-325.27,-26.851
-324.28,-26.619
-323.28,-26.403
-322.28,-26.206
-321.28,-26.03
-320.28,-25.88
-319.28,-25.76
-318.28,-25.674
-317.28,-25.625
-316.28,-25.619
-315.28,-25.658
-314.28,-25.747
-313.28,-25.889
-312.28,-26.084
-311.28,-26.332
-310.29,-26.63
-309.29,-26.973
-308.29,-27.351
-307.29,-27.751
-306.29,-28.158
-305.29,-28.558
-304.29,-28.938
-303.29,-29.284
-302.29,-29.586
-301.29,-29.822
-300.29,-29.959
-299.29,-29.942
-298.29,-29.715
-297.29,-29.246
-296.29,-28.556
-295.3,-27.716
-294.3,-26.82
-293.3,-25.954
-292.3,-25.183
-291.3,-24.549
-290.3,-24.08
-289.3,-23.794
-288.3,-23.701
-287.3,-23.801
-286.3,-24.087
-285.3,-24.529
-284.3,-25.065
-283.3,-25.585
-282.3,-25.942
-281.31,-26.015
-280.31,-25.796
-279.31,-25.404
-278.31,-25.005
-277.31,-24.737
-276.31,-24.693
-275.31,-24.933
-274.31,-25.499
-273.31,-26.417
-272.31,-27.682
-271.31,-29.177
-270.31,-30.5
-269.31,-30.936
-268.31,-30.236
-267.31,-29.014
-266.32,-27.854
-265.32,-26.968
-264.32,-26.362
-263.32,-25.962
-262.32,-25.651
-261.32,-25.304
-260.32,-24.835
-259.32,-24.243
-258.32,-23.601
-257.32,-23.015
-256.32,-22.575
-255.32,-22.345
-254.32,-22.361
-253.32,-22.635
-252.33,-23.149
-251.33,-23.832
-250.33,-24.528
-249.33,-24.986
-248.33,-24.991
-247.33,-24.567
-246.33,-23.958
-245.33,-23.423
-244.33,-23.131
-243.33,-23.177
-242.33,-23.62
-241.33,-24.512
-240.33,-25.897
-239.33,-27.754
-238.34,-29.728
-237.34,-30.649
-236.34,-29.69
-235.34,-27.972
-234.34,-26.489
-233.34,-25.474
-232.34,-24.892
-231.34,-24.629
-230.34,-24.522
-229.34,-24.363
-228.34,-23.971
-227.34,-23.307
-226.34,-22.493
-225.34,-21.707
-224.34,-21.09
-223.35,-20.726
-222.35,-20.656
-221.35,-20.897
-220.35,-21.437
-219.35,-22.213
-218.35,-23.065
-217.35,-23.686
-216.35,-23.757
-215.35,-23.261
-214.35,-22.511
-213.35,-21.84
-212.35,-21.44
-211.35,-21.411
-210.35,-21.807
-209.36,-22.681
-208.36,-24.088
-207.36,-26.048
-206.36,-28.295
-205.36,-29.599
-204.36,-28.705
-203.36,-26.848
-202.36,-25.265
-201.36,-24.217
-200.36,-23.651
-199.36,-23.436
-198.36,-23.379
-197.36,-23.231
-196.36,-22.777
-195.36,-21.991
-194.37,-21.044
-193.37,-20.15
-192.37,-19.456
-191.37,-19.04
-190.37,-18.938
-189.37,-19.163
-188.37,-19.701
-187.37,-20.493
-186.37,-21.377
-185.37,-22.039
-184.37,-22.132
-183.37,-21.619
-182.37,-20.827
-181.37,-20.104
-180.38,-19.652
-179.38,-19.566
-178.38,-19.899
-177.38,-20.698
-176.38,-22.017
-175.38,-23.895
-174.38,-26.193
-173.38,-27.991
-172.38,-27.7
-171.38,-25.971
-170.38,-24.315
-169.38,-23.176
-168.38,-22.533
-167.38,-22.254
-166.38,-22.134
-165.39,-21.916
-164.39,-21.38
-163.39,-20.513
-162.39,-19.493
-161.39,-18.535
-160.39,-17.782
-159.39,-17.308
-158.39,-17.146
-157.39,-17.305
-156.39,-17.775
-155.39,-18.501
-154.39,-19.347
-153.39,-20.033
-152.39,-20.217
-151.4,-19.797
-150.4,-19.037
-149.4,-18.285
-148.4,-17.76
-147.4,-17.571
-146.4,-17.772
-145.4,-18.408
-144.4,-19.528
-143.4,-21.192
-142.4,-23.4
-141.4,-25.765
-140.4,-26.82
-139.4,-25.685
-138.4,-23.916
-137.4,-22.531
-136.41,-21.668
-135.41,-21.213
-134.41,-20.969
-133.41,-20.67
-132.41,-20.083
-131.41,-19.159
-130.41,-18.062
-129.41,-17.006
-128.41,-16.14
-127.41,-15.545
-126.41,-15.254
-125.41,-15.28
-124.41,-15.617
-123.41,-16.229
-122.42,-17.017
-121.42,-17.767
-120.42,-18.149
-119.42,-17.939
-118.42,-17.265
-117.42,-16.464
-116.42,-15.805
-115.42,-15.43
-114.42,-15.407
-113.42,-15.78
-112.42,-16.592
-111.42,-17.905
-110.42,-19.801
-109.42,-22.336
-108.42,-25.186
-107.43,-26.588
-106.43,-25.309
-105.43,-23.415
-104.43,-22.035
-103.43,-21.219
-102.43,-20.759
-101.43,-20.353
-100.43,-19.685
-99.431,-18.626
-98.432,-17.324
-97.433,-16.028
-96.433,-14.917
-95.434,-14.084
-94.435,-13.564
-93.435,-13.37
-92.436,-13.503
-91.437,-13.948
-90.437,-14.657
-89.438,-15.501
-88.439,-16.21
-87.439,-16.424
-86.44,-15.991
-85.441,-15.153
-84.442,-14.268
-83.442,-13.571
-82.443,-13.168
-81.444,-13.105
-80.444,-13.409
-79.445,-14.108
-78.446,-15.246
-77.446,-16.897
-76.447,-19.188
-75.448,-22.346
-74.448,-26.788
-73.449,-32.691
-72.45,-33.978
-71.451,-30.659
-70.451,-28.61
-69.452,-27.195
-68.453,-25.379
-67.453,-22.942
-66.454,-20.396
-65.455,-18.148
-64.455,-16.33
-63.456,-14.948
-62.457,-13.98
-61.457,-13.402
-60.458,-13.197
-59.459,-13.361
-58.46,-13.895
-57.46,-14.794
-56.461,-16.012
-55.462,-17.354
-54.462,-18.294
-53.463,-18.162
-52.464,-17.005
-51.464,-15.498
-50.465,-14.094
-49.466,-12.936
-48.466,-12.034
-47.467,-11.358
-46.468,-10.874
-45.469,-10.55
-44.469,-10.363
-43.47,-10.293
-42.471,-10.318
-41.471,-10.416
-40.472,-10.548
-39.473,-10.662
-38.473,-10.697
-37.474,-10.601
-36.475,-10.363
-35.475,-10.023
-34.476,-9.6577
-33.477,-9.3568
-32.478,-9.2019
-31.478,-9.2616
-30.479,-9.5971
-29.48,-10.268
-28.48,-11.339
-27.481,-12.859
-26.482,-14.748
-25.482,-16.348
-24.483,-16.17
-23.484,-14.231
-22.484,-12.02
-21.485,-10.186
-20.486,-8.8076
-19.487,-7.8422
-18.487,-7.2369
-17.488,-6.9485
-16.489,-6.939
-15.489,-7.1659
-14.49,-7.5625
-13.491,-8.0102
-12.491,-8.3146
-11.492,-8.2441
-10.493,-7.6752
-9.4934,-6.6999
-8.4941,-5.5314
-7.4948,-4.3526
-6.4955,-3.2685
-5.4962,-2.3264
-4.4969,-1.5429
-3.4976,-0.92086
-2.4983,-0.4584
-1.499,-0.15232
-0.49965,-4.7434e-08
0.49965,0
1.499,-0.15232
2.4983,-0.4584
3.4976,-0.92085
4.4969,-1.5429
5.4962,-2.3264
6.4955,-3.2685
7.4948,-4.3526
8.4941,-5.5314
9.4934,-6.6999
10.493,-7.6752
11.492,-8.2441
12.491,-8.3146
13.491,-8.0102
14.49,-7.5625
15.489,-7.1659
16.489,-6.939
17.488,-6.9485
18.487,-7.2369
19.487,-7.8422
20.486,-8.8076
21.485,-10.186
22.484,-12.02
23.484,-14.231
24.483,-16.17
25.482,-16.348
26.482,-14.748
27.481,-12.859
28.48,-11.339
29.48,-10.268
30.479,-9.5971
31.478,-9.2616
32.478,-9.2018
33.477,-9.3568
34.476,-9.6577
35.475,-10.023
36.475,-10.363
37.474,-10.601
38.473,-10.697
39.473,-10.662
40.472,-10.548
41.471,-10.416
42.471,-10.318
43.47,-10.293
44.469,-10.363
45.469,-10.55
46.468,-10.874
47.467,-11.358
48.466,-12.034
49.466,-12.936
50.465,-14.094
51.464,-15.498
52.464,-17.005
53.463,-18.162
54.462,-18.294
55.462,-17.354
56.461,-16.012
57.46,-14.794
58.46,-13.895
59.459,-13.361
60.458,-13.197
61.457,-13.402
62.457,-13.98
63.456,-14.948
64.455,-16.33
65.455,-18.148
66.454,-20.396
67.453,-22.942
68.453,-25.379
69.452,-27.195
70.451,-28.61
71.451,-30.659
72.45,-33.978
73.449,-32.691
74.448,-26.788
75.448,-22.346
76.447,-19.188
77.446,-16.897
78.446,-15.246
79.445,-14.108
80.444,-13.409
81.444,-13.105
82.443,-13.168
83.442,-13.571
84.442,-14.268
85.441,-15.153
86.44,-15.991
87.439,-16.424
88.439,-16.21
89.438,-15.501
90.437,-14.657
91.437,-13.948
92.436,-13.503
93.435,-13.37
94.435,-13.564
95.434,-14.084
96.433,-14.917
97.433,-16.028
98.432,-17.324
99.431,-18.626
100.43,-19.685
101.43,-20.353
102.43,-20.759
103.43,-21.219
104.43,-22.035
105.43,-23.415
106.43,-25.309
107.43,-26.588
108.42,-25.186
109.42,-22.336
110.42,-19.801
111.42,-17.905
112.42,-16.592
113.42,-15.78
114.42,-15.407
115.42,-15.43
116.42,-15.805
117.42,-16.464
118.42,-17.265
119.42,-17.939
120.42,-18.149
121.42,-17.767
122.42,-17.017
123.41,-16.229
124.41,-15.617
125.41,-15.28
126.41,-15.254
127.41,-15.545
128.41,-16.14
129.41,-17.006
130.41,-18.062
131.41,-19.159
132.41,-20.083
133.41,-20.67
134.41,-20.969
135.41,-21.213
136.41,-21.668
137.4,-22.531
138.4,-23.916
139.4,-25.685
140.4,-26.82
141.4,-25.765
142.4,-23.4
143.4,-21.192
144.4,-19.528
145.4,-18.408
146.4,-17.772
147.4,-17.571
148.4,-17.76
149.4,-18.285
150.4,-19.037
151.4,-19.797
152.39,-20.217
153.39,-20.033
154.39,-19.347
155.39,-18.501
156.39,-17.775
157.39,-17.305
158.39,-17.146
159.39,-17.308
160.39,-17.782
161.39,-18.535
162.39,-19.493
163.39,-20.513
164.39,-21.38
165.39,-21.916
166.38,-22.134
167.38,-22.254
168.38,-22.533
169.38,-23.176
170.38,-24.316
171.38,-25.971
172.38,-27.7
173.38,-27.991
174.38,-26.193
175.38,-23.895
176.38,-22.017
177.38,-20.698
178.38,-19.899
179.38,-19.566
180.38,-19.652
181.37,-20.104
182.37,-20.827
183.37,-21.619
184.37,-22.132
185.37,-22.039
186.37,-21.377
187.37,-20.493
188.37,-19.701
189.37,-19.163
190.37,-18.938
191.37,-19.04
192.37,-19.456
193.37,-20.15
194.37,-21.044
195.36,-21.991
196.36,-22.776
197.36,-23.231
198.36,-23.379
199.36,-23.436
200.36,-23.651
201.36,-24.217
202.36,-25.265
203.36,-26.847
204.36,-28.705
205.36,-29.599
206.36,-28.295
207.36,-26.049
208.36,-24.088
209.36,-22.681
210.35,-21.807
211.35,-21.411
212.35,-21.44
213.35,-21.839
214.35,-22.511
215.35,-23.261
216.35,-23.757
217.35,-23.686
218.35,-23.065
219.35,-22.213
220.35,-21.437
221.35,-20.897
222.35,-20.656
223.35,-20.726
224.34,-21.09
225.34,-21.707
226.34,-22.493
227.34,-23.307
228.34,-23.971
229.34,-24.363
230.34,-24.522
231.34,-24.629
232.34,-24.892
233.34,-25.474
234.34,-26.489
235.34,-27.972
236.34,-29.69
237.34,-30.649
238.34,-29.728
239.33,-27.754
240.33,-25.897
241.33,-24.512
242.33,-23.62
243.33,-23.177
244.33,-23.131
245.33,-23.423
246.33,-23.958
247.33,-24.567
248.33,-24.991
249.33,-24.986
250.33,-24.528
251.33,-23.832
252.33,-23.149
253.32,-22.635
254.32,-22.361
255.32,-22.345
256.32,-22.575
257.32,-23.015
258.32,-23.601
259.32,-24.243
260.32,-24.836
261.32,-25.304
262.32,-25.651
263.32,-25.962
264.32,-26.362
265.32,-26.968
266.32,-27.854
267.31,-29.014
268.31,-30.236
269.31,-30.936
270.31,-30.5
271.31,-29.177
272.31,-27.682
273.31,-26.417
274.31,-25.499
275.31,-24.933
276.31,-24.693
277.31,-24.737
278.31,-25.005
279.31,-25.404
280.31,-25.796
281.31,-26.015
282.3,-25.942
283.3,-25.585
284.3,-25.065
285.3,-24.529
286.3,-24.087
287.3,-23.801
288.3,-23.701
289.3,-23.794
290.3,-24.08
291.3,-24.549
292.3,-25.183
293.3,-25.954
294.3,-26.82
295.3,-27.716
296.29,-28.555
297.29,-29.246
298.29,-29.715
299.29,-29.942
300.29,-29.959
301.29,-29.823
302.29,-29.586
303.29,-29.284
304.29,-28.938
305.29,-28.558
306.29,-28.158
307.29,-27.751
308.29,-27.351
309.29,-26.973
310.29,-26.63
311.28,-26.332
312.28,-26.084
313.28,-25.889
314.28,-25.747
315.28,-25.658
316.28,-25.618
317.28,-25.625
318.28,-25.674
319.28,-25.76
320.28,-25.881
321.28,-26.031
322.28,-26.206
323.28,-26.404
324.28,-26.619
325.27,-26.85
326.27,-27.094
327.27,-27.346
328.27,-27.605
329.27,-27.868
330.27,-28.132
331.27,-28.397
332.27,-28.659
333.27,-28.916
334.27,-29.168
335.27,-29.411
336.27,-29.645
337.27,-29.869
338.27,-30.08
339.27,-30.277
340.26,-30.46
341.26,-30.628
342.26,-30.78
343.26,-30.916
344.26,-31.035
345.26,-31.137
346.26,-31.223
347.26,-31.292
348.26,-31.346
349.26,-31.385
350.26,-31.409
351.26,-31.42
352.26,-31.418
353.26,-31.405
354.25,-31.382
355.25,-31.35
356.25,-31.309
357.25,-31.261
358.25,-31.207
359.25,-31.147
360.25,-31.082
361.25,-31.013
362.25,-30.94
363.25,-30.864
364.25,-30.785
365.25,-30.704
366.25,-30.621
367.25,-30.537
368.25,-30.452
369.24,-30.366
370.24,-30.279
371.24,-30.193
372.24,-30.107
373.24,-30.021
374.24,-29.936
375.24,-29.852
376.24,-29.769
377.24,-29.687
378.24,-29.606
379.24,-29.526
380.24,-29.447
381.24,-29.369
382.24,-29.293
383.23,-29.217
384.23,-29.142
385.23,-29.068
386.23,-28.995
387.23,-28.923
388.23,-28.852
389.23,-28.782
390.23,-28.713
391.23,-28.646
392.23,-28.579
393.23,-28.514
394.23,-28.45
395.23,-28.388
396.23,-28.327
397.23,-28.267
398.22,-28.209
399.22,-28.152
400.22,-28.095
401.22,-28.04
402.22,-27.986
403.22,-27.932
404.22,-27.879
405.22,-27.827
406.22,-27.776
407.22,-27.725
408.22,-27.675
409.22,-27.625
410.22,-27.577
411.22,-27.529
412.21,-27.482
413.21,-27.436
414.21,-27.391
415.21,-27.348
416.21,-27.305
417.21,-27.263
418.21,-27.222
419.21,-27.182
420.21,-27.142
421.21,-27.103
422.21,-27.065
423.21,-27.027
424.21,-26.99
425.21,-26.953
426.2,-26.916
427.2,-26.88
428.2,-26.844
429.2,-26.809
430.2,-26.774
431.2,-26.739
432.2,-26.706
433.2,-26.673
434.2,-26.641
435.2,-26.609
436.2,-26.578
437.2,-26.548
438.2,-26.518
439.2,-26.489
440.2,-26.461
441.19,-26.432
442.19,-26.405
443.19,-26.377
444.19,-26.35
445.19,-26.323
446.19,-26.296
447.19,-26.269
448.19,-26.243
449.19,-26.216
450.19,-26.191
451.19,-26.165
452.19,-26.14
453.19,-26.116
454.19,-26.092
455.18,-26.068
456.18,-26.046
457.18,-26.023
458.18,-26.001
459.18,-25.979
460.18,-25.958
461.18,-25.936
462.18,-25.915
463.18,-25.895
464.18,-25.874
465.18,-25.854
466.18,-25.833
467.18,-25.813
468.18,-25.793
469.18,-25.773
470.17,-25.754
471.17,-25.735
472.17,-25.716
473.17,-25.697
474.17,-25.679
475.17,-25.661
476.17,-25.643
477.17,-25.626
478.17,-25.609
479.17,-25.592
480.17,-25.575
481.17,-25.559
482.17,-25.542
483.17,-25.526
484.16,-25.51
485.16,-25.494
486.16,-25.478
487.16,-25.463
488.16,-25.447
489.16,-25.432
490.16,-25.417
491.16,-25.403
492.16,-25.388
493.16,-25.374
494.16,-25.359
495.16,-25.345
496.16,-25.331
497.16,-25.317
498.16,-25.304
499.15,-25.29
500.15,-25.277
501.15,-25.264
502.15,-25.277
503.15,-25.468
504.15,-26.249
505.15,-28.435
506.15,-33.4
507.15,-42.999
508.15,-58.842
509.15,-81.639
510.15,-Inf

==> asm/full_mag_26.csv <==
x,e
-509.15,-Inf
-508.15,-65.075
-507.15,-49.137
-506.15,-39.514
-505.15,-34.557
-504.15,-32.399
-503.15,-31.658
-502.15,-31.51
-501.15,-31.543
-500.15,-31.602
-499.15,-31.663
-498.16,-31.724
-497.16,-31.787
-496.16,-31.851
-495.16,-31.914
-494.16,-31.979
-493.16,-32.044
-492.16,-32.11
-491.16,-32.177
-490.16,-32.245
-489.16,-32.314
-488.16,-32.384
-487.16,-32.455
-486.16,-32.527
-485.16,-32.6
-484.16,-32.673
-483.17,-32.748
-482.17,-32.823
-481.17,-32.9
-480.17,-32.977
-479.17,-33.055
-478.17,-33.133
-477.17,-33.211
-476.17,-33.289
-475.17,-33.367
-474.17,-33.445
-473.17,-33.523
-472.17,-33.601
-471.17,-33.678
-470.17,-33.754
-469.18,-33.829
-468.18,-33.903
-467.18,-33.976
-466.18,-34.048
-465.18,-34.117
-464.18,-34.184
-463.18,-34.248
-462.18,-34.309
-461.18,-34.365
-460.18,-34.418
-459.18,-34.467
-458.18,-34.51
-457.18,-34.548
-456.18,-34.578
-455.18,-34.601
-454.19,-34.615
-453.19,-34.622
-452.19,-34.619
-451.19,-34.606
-450.19,-34.582
-449.19,-34.547
-448.19,-34.5
-447.19,-34.441
-446.19,-34.369
-445.19,-34.284
-444.19,-34.185
-443.19,-34.073
-442.19,-33.948
-441.19,-33.811
-440.2,-33.66
-439.2,-33.497
-438.2,-33.323
-437.2,-33.137
-436.2,-32.941
-435.2,-32.735
-434.2,-32.52
-433.2,-32.297
-432.2,-32.068
-431.2,-31.833
-430.2,-31.594
-429.2,-31.352
-428.2,-31.109
-427.2,-30.865
-426.2,-30.622
-425.21,-30.383
-424.21,-30.148
-423.21,-29.921
-422.21,-29.703
-421.21,-29.496
-420.21,-29.304
-419.21,-29.129
-418.21,-28.975
-417.21,-28.844
-416.21,-28.74
-415.21,-28.667
-414.21,-28.629
-413.21,-28.63
-412.21,-28.674
-411.22,-28.764
-410.22,-28.905
-409.22,-29.097
-408.22,-29.34
-407.22,-29.633
-406.22,-29.97
-405.22,-30.342
-404.22,-30.736
-403.22,-31.134
-402.22,-31.517
-401.22,-31.869
-400.22,-32.174
-399.22,-32.419
-398.22,-32.593
-397.23,-32.679
-396.23,-32.65
-395.23,-32.469
-394.23,-32.107
-393.23,-31.56
-392.23,-30.862
-391.23,-30.076
-390.23,-29.274
-389.23,-28.522
-388.23,-27.871
-387.23,-27.356
-386.23,-27.004
-385.23,-26.83
-384.23,-26.843
-383.23,-27.045
-382.24,-27.421
-381.24,-27.936
-380.24,-28.512
-379.24,-29.025
-378.24,-29.323
-377.24,-29.314
-376.24,-29.036
-375.24,-28.639
-374.24,-28.287
-373.24,-28.104
-372.24,-28.171
-371.24,-28.541
-370.24,-29.248
-369.24,-30.304
-368.25,-31.654
-367.25,-33.047
-366.25,-33.886
-365.25,-33.614
-364.25,-32.518
-363.25,-31.273
-362.25,-30.24
-361.25,-29.503
-360.25,-29.032
-359.25,-28.739
-358.25,-28.51
-357.25,-28.227
-356.25,-27.818
-355.25,-27.295
-354.25,-26.737
-353.26,-26.247
-352.26,-25.913
-351.26,-25.793
-350.26,-25.921
-349.26,-26.304
-348.26,-26.915
-347.26,-27.66
-346.26,-28.346
-345.26,-28.707
-344.26,-28.578
-343.26,-28.073
-342.26,-27.474
-341.26,-27.02
-340.26,-26.853
-339.27,-27.055
-338.27,-27.68
-337.27,-28.775
-336.27,-30.352
-335.27,-32.247
-334.27,-33.69
-333.27,-33.468
-332.27,-31.924
-331.27,-30.285
-330.27,-29.049
-329.27,-28.27
-328.27,-27.881
-327.27,-27.765
-326.27,-27.755
-325.27,-27.649
-324.28,-27.29
-323.28,-26.67
-322.28,-25.931
-321.28,-25.248
-320.28,-24.751
-319.28,-24.518
-318.28,-24.588
-317.28,-24.97
-316.28,-25.645
-315.28,-26.523
-314.28,-27.388
-313.28,-27.883
-312.28,-27.747
-311.28,-27.115
-310.29,-26.363
-309.29,-25.788
-308.29,-25.544
-307.29,-25.706
-306.29,-26.328
-305.29,-27.459
-304.29,-29.133
-303.29,-31.218
-302.29,-32.905
-301.29,-32.706
-300.29,-31.014
-299.29,-29.282
-298.29,-28.031
-297.29,-27.287
-296.29,-26.966
-295.3,-26.929
-294.3,-26.98
-293.3,-26.872
-292.3,-26.43
-291.3,-25.682
-290.3,-24.825
-289.3,-24.059
-288.3,-23.518
-287.3,-23.268
-286.3,-23.343
-285.3,-23.747
-284.3,-24.457
-283.3,-25.376
-282.3,-26.273
-281.31,-26.763
-280.31,-26.578
-279.31,-25.888
-278.31,-25.097
-277.31,-24.5
-276.31,-24.244
-275.31,-24.399
-274.31,-25.012
-273.31,-26.128
-272.31,-27.782
-271.31,-29.861
-270.31,-31.64
-269.31,-31.656
-268.31,-30.09
-267.31,-28.392
-266.32,-27.144
-265.32,-26.399
-264.32,-26.067
-263.32,-26.005
-262.32,-26.005
-261.32,-25.821
-260.32,-25.297
-259.32,-24.489
-258.32,-23.599
-257.32,-22.82
-256.32,-22.272
-255.32,-22.016
-254.32,-22.079
-253.32,-22.464
-252.33,-23.143
-251.33,-24.021
-250.33,-24.876
-249.33,-25.35
-248.33,-25.188
-247.33,-24.537
-246.33,-23.77
-245.33,-23.176
-244.33,-22.902
-243.33,-23.018
-242.33,-23.572
-241.33,-24.607
-240.33,-26.155
-239.33,-28.149
-238.34,-30.052
-237.34,-30.527
-236.34,-29.261
-235.34,-27.593
-234.34,-26.283
-233.34,-25.451
-232.34,-25.029
-231.34,-24.878
-230.34,-24.798
-229.34,-24.561
-228.34,-24.017
-227.34,-23.21
-226.34,-22.32
-225.34,-21.528
-224.34,-20.952
-223.35,-20.655
-222.35,-20.663
-221.35,-20.982
-220.35,-21.588
-219.35,-22.398
-218.35,-23.221
-217.35,-23.735
-216.35,-23.673
-215.35,-23.106
-214.35,-22.366
-213.35,-21.747
-212.35,-21.415
-211.35,-21.451
-210.35,-21.903
-209.36,-22.816
-208.36,-24.233
-207.36,-26.141
-206.36,-28.22
-205.36,-29.319
-204.36,-28.489
-203.36,-26.817
-202.36,-25.363
-201.36,-24.382
-200.36,-23.832
-199.36,-23.584
-198.36,-23.451
-197.36,-23.204
-196.36,-22.677
-195.36,-21.877
-194.37,-20.965
-193.37,-20.125
-192.37,-19.482
-191.37,-19.106
-190.37,-19.03
-189.37,-19.263
-188.37,-19.788
-187.37,-20.541
-186.37,-21.361
-185.37,-21.957
-184.37,-22.027
-183.37,-21.548
-182.37,-20.813
-181.37,-20.139
-180.38,-19.717
-179.38,-19.642
-178.38,-19.97
-177.38,-20.747
-176.38,-22.024
-175.38,-23.835
-174.38,-26.051
-173.38,-27.847
-172.38,-27.726
-171.38,-26.113
-170.38,-24.47
-169.38,-23.298
-168.38,-22.602
-167.38,-22.261
-166.38,-22.087
-165.39,-21.841
-164.39,-21.32
-163.39,-20.496
-162.39,-19.522
-161.39,-18.593
-160.39,-17.85
-159.39,-17.373
-158.39,-17.196
-157.39,-17.332
-156.39,-17.772
-155.39,-18.467
-154.39,-19.287
-153.39,-19.972
-152.39,-20.19
-151.4,-19.817
-150.4,-19.088
-149.4,-18.343
-148.4,-17.81
-147.4,-17.602
-146.4,-17.78
-145.4,-18.39
-144.4,-19.483
-143.4,-21.123
-142.4,-23.325
-141.4,-25.746
-140.4,-26.932
-139.4,-25.826
-138.4,-23.999
-137.4,-22.554
-136.41,-21.645
-135.41,-21.165
-134.41,-20.918
-133.41,-20.644
-132.41,-20.096
-131.41,-19.205
-130.41,-18.12
-129.41,-17.057
-128.41,-16.175
-127.41,-15.561
-126.41,-15.251
-125.41,-15.26
-124.41,-15.584
-123.41,-16.19
-122.42,-16.985
-121.42,-17.757
-120.42,-18.17
-119.42,-17.981
-118.42,-17.307
-117.42,-16.491
-116.42,-15.813
-115.42,-15.42
-114.42,-15.384
-113.42,-15.748
-112.42,-16.555
-111.42,-17.87
-110.42,-19.778
-109.42,-22.345
-108.42,-25.255
-107.43,-26.673
-106.43,-25.316
-105.43,-23.374
-104.43,-21.984
-103.43,-21.179
-102.43,-20.746
-101.43,-20.375
-100.43,-19.733
-99.431,-18.678
-98.432,-17.361
-97.433,-16.044
-96.433,-14.915
-95.434,-14.069
-94.435,-13.541
-93.435,-13.344
-92.436,-13.478
-91.437,-13.929
-90.437,-14.649
-89.438,-15.508
-88.439,-16.232
-87.439,-16.449
-86.44,-16.004
-85.441,-15.149
-84.442,-14.251
-83.442,-13.547
-82.443,-13.141
-81.444,-13.079
-80.444,-13.386
-79.445,-14.09
-78.446,-15.235
-77.446,-16.895
-76.447,-19.196
-75.448,-22.364
-74.448,-26.799
-73.449,-32.558
-72.45,-33.709
-71.451,-30.586
-70.451,-28.652
-69.452,-27.297
-68.453,-25.474
-67.453,-22.989
-66.454,-20.403
-65.455,-18.134
-64.455,-16.305
-63.456,-14.921
-62.457,-13.954
-61.457,-13.379
-60.458,-13.179
-59.459,-13.348
-58.46,-13.888
-57.46,-14.793
-56.461,-16.017
-55.462,-17.359
-54.462,-18.288
-53.463,-18.135
-52.464,-16.965
-51.464,-15.457
-50.465,-14.058
-49.466,-12.906
-48.466,-12.011
-47.467,-11.342
-46.468,-10.864
-45.469,-10.547
-44.469,-10.366
-43.47,-10.3
-42.471,-10.329
-41.471,-10.428
-40.472,-10.559
-39.473,-10.671
-38.473,-10.7
-37.474,-10.6
-36.475,-10.358
-35.475,-10.015
-34.476,-9.65
-33.477,-9.3511
-32.478,-9.1991
-31.478,-9.2623
-30.479,-9.6013
-29.48,-10.276
-28.48,-11.35
-27.481,-12.871
-26.482,-14.759
-25.482,-16.348
-24.483,-16.154
-23.484,-14.213
-22.484,-12.007
-21.485,-10.176
-20.486,-8.801
-19.487,-7.8375
-18.487,-7.2333
-17.488,-6.9451
-16.489,-6.9353
-15.489,-7.1608
-14.49,-7.5548
-13.491,-7.9983
-12.491,-8.2976
-11.492,-8.2228
-10.493,-7.6524
-9.4934,-6.6789
-8.4941,-5.5139
-7.4948,-4.339
-6.4955,-3.2584
-5.4962,-2.3193
-4.4969,-1.5382
-3.4976,-0.91807
-2.4983,-0.45701
-1.499,-0.15186
-0.49965,-6.2785e-08
0.49965,0
1.499,-0.15186
2.4983,-0.45701
3.4976,-0.91807
4.4969,-1.5382
5.4962,-2.3193
6.4955,-3.2584
7.4948,-4.339
8.4941,-5.5139
9.4934,-6.6789
10.493,-7.6524
11.492,-8.2228
12.491,-8.2976
13.491,-7.9983
14.49,-7.5548
15.489,-7.1608
16.489,-6.9353
17.488,-6.9451
18.487,-7.2333
19.487,-7.8375
20.486,-8.801
21.485,-10.176
22.484,-12.006
23.484,-14.213
24.483,-16.154
25.482,-16.348
26.482,-14.759
27.481,-12.871
28.48,-11.35
29.48,-10.276
30.479,-9.6013
31.478,-9.2623
32.478,-9.1991
33.477,-9.3511
34.476,-9.65
35.475,-10.015
36.475,-10.358
37.474,-10.6
38.473,-10.7
39.473,-10.671
40.472,-10.559
41.471,-10.428
42.471,-10.329
43.47,-10.3
44.469,-10.366
45.469,-10.547
46.468,-10.864
47.467,-11.342
48.466,-12.011
49.466,-12.906
50.465,-14.058
51.464,-15.457
52.464,-16.965
53.463,-18.135
54.462,-18.288
55.462,-17.359
56.461,-16.017
57.46,-14.793
58.46,-13.888
59.459,-13.348
60.458,-13.179
61.457,-13.379
62.457,-13.954
63.456,-14.921
64.455,-16.305
65.455,-18.134
66.454,-20.403
67.453,-22.989
68.453,-25.474
69.452,-27.297
70.451,-28.652
71.451,-30.586
72.45,-33.709
73.449,-32.558
74.448,-26.799
75.448,-22.364
76.447,-19.196
77.446,-16.895
78.446,-15.235
79.445,-14.09
80.444,-13.386
81.444,-13.079
82.443,-13.141
83.442,-13.547
84.442,-14.251
85.441,-15.149
86.44,-16.004
87.439,-16.449
88.439,-16.232
89.438,-15.508
90.437,-14.649
91.437,-13.929
92.436,-13.478
93.435,-13.344
94.435,-13.541
95.434,-14.069
96.433,-14.915
97.433,-16.044
98.432,-17.361
99.431,-18.678
100.43,-19.733
101.43,-20.375
102.43,-20.746
103.43,-21.179
104.43,-21.984
105.43,-23.374
106.43,-25.316
107.43,-26.673
108.42,-25.255
109.42,-22.345
110.42,-19.778
111.42,-17.87
112.42,-16.555
113.42,-15.748
114.42,-15.384
115.42,-15.42
116.42,-15.813
117.42,-16.491
118.42,-17.307
119.42,-17.981
120.42,-18.17
121.42,-17.757
122.42,-16.985
123.41,-16.19
124.41,-15.584
125.41,-15.26
126.41,-15.251
127.41,-15.561
128.41,-16.175
129.41,-17.057
130.41,-18.12
131.41,-19.205
132.41,-20.096
133.41,-20.644
134.41,-20.918
135.41,-21.165
136.41,-21.645
137.4,-22.554
138.4,-23.999
139.4,-25.826
140.4,-26.932
141.4,-25.746
142.4,-23.324
143.4,-21.123
144.4,-19.483
145.4,-18.39
146.4,-17.78
147.4,-17.602
148.4,-17.81
149.4,-18.343
150.4,-19.088
151.4,-19.817
152.39,-20.19
153.39,-19.972
154.39,-19.287
155.39,-18.467
156.39,-17.772
157.39,-17.332
158.39,-17.196
159.39,-17.373
160.39,-17.85
161.39,-18.593
162.39,-19.522
163.39,-20.496
164.39,-21.32
165.39,-21.841
166.38,-22.087
167.38,-22.261
168.38,-22.602
169.38,-23.298
170.38,-24.47
171.38,-26.113
172.38,-27.726
173.38,-27.847
174.38,-26.051
175.38,-23.835
176.38,-22.024
177.38,-20.747
178.38,-19.97
179.38,-19.642
180.38,-19.717
181.37,-20.139
182.37,-20.813
183.37,-21.548
184.37,-22.027
185.37,-21.957
186.37,-21.361
187.37,-20.541
188.37,-19.788
189.37,-19.263
190.37,-19.03
191.37,-19.106
192.37,-19.482
193.37,-20.125
194.37,-20.965
195.36,-21.877
196.36,-22.677
197.36,-23.204
198.36,-23.451
199.36,-23.584
200.36,-23.832
201.36,-24.382
202.36,-25.363
203.36,-26.816
204.36,-28.489
205.36,-29.319
206.36,-28.22
207.36,-26.141
208.36,-24.233
209.36,-22.816
210.35,-21.903
211.35,-21.451
212.35,-21.415
213.35,-21.747
214.35,-22.365
215.35,-23.106
216.35,-23.673
217.35,-23.735
218.35,-23.221
219.35,-22.398
220.35,-21.588
221.35,-20.982
222.35,-20.663
223.35,-20.655
224.34,-20.952
225.34,-21.528
226.34,-22.32
227.34,-23.21
228.34,-24.017
229.34,-24.561
230.34,-24.798
231.34,-24.878
232.34,-25.029
233.34,-25.451
234.34,-26.283
235.34,-27.593
236.34,-29.261
237.34,-30.527
238.34,-30.052
239.33,-28.149
240.33,-26.155
241.33,-24.607
242.33,-23.572
243.33,-23.018
244.33,-22.902
245.33,-23.176
246.33,-23.77
247.33,-24.537
248.33,-25.188
249.33,-25.35
250.33,-24.876
251.33,-24.021
252.33,-23.142
253.32,-22.464
254.32,-22.079
255.32,-22.016
256.32,-22.272
257.32,-22.82
258.32,-23.599
259.32,-24.489
260.32,-25.297
261.32,-25.821
262.32,-26.005
263.32,-26.005
264.32,-26.067
265.32,-26.398
266.32,-27.144
267.31,-28.392
268.31,-30.09
269.31,-31.656
270.31,-31.64
271.31,-29.861
272.31,-27.782
273.31,-26.128
274.31,-25.011
275.31,-24.399
276.31,-24.244
277.31,-24.5
278.31,-25.097
279.31,-25.888
280.31,-26.578
281.31,-26.763
282.3,-26.273
283.3,-25.376
284.3,-24.456
285.3,-23.747
286.3,-23.343
287.3,-23.268
288.3,-23.518
289.3,-24.059
290.3,-24.825
291.3,-25.682
292.3,-26.43
293.3,-26.872
294.3,-26.98
295.3,-26.929
296.29,-26.966
297.29,-27.287
298.29,-28.031
299.29,-29.283
300.29,-31.014
301.29,-32.706
302.29,-32.905
303.29,-31.218
304.29,-29.133
305.29,-27.459
306.29,-26.328
307.29,-25.706
308.29,-25.544
309.29,-25.788
310.29,-26.363
311.28,-27.115
312.28,-27.747
313.28,-27.883
314.28,-27.388
315.28,-26.523
316.28,-25.645
317.28,-24.97
318.28,-24.588
319.28,-24.518
320.28,-24.751
321.28,-25.248
322.28,-25.931
323.28,-26.67
324.28,-27.289
325.27,-27.649
326.27,-27.755
327.27,-27.765
328.27,-27.881
329.27,-28.27
330.27,-29.049
331.27,-30.285
332.27,-31.924
333.27,-33.468
334.27,-33.69
335.27,-32.247
336.27,-30.352
337.27,-28.775
338.27,-27.68
339.27,-27.055
340.26,-26.853
341.26,-27.02
342.26,-27.474
343.26,-28.073
344.26,-28.577
345.26,-28.707
346.26,-28.346
347.26,-27.66
348.26,-26.915
349.26,-26.304
350.26,-25.921
351.26,-25.793
352.26,-25.913
353.26,-26.247
354.25,-26.737
355.25,-27.295
356.25,-27.818
357.25,-28.227
358.25,-28.51
359.25,-28.739
360.25,-29.032
361.25,-29.504
362.25,-30.24
363.25,-31.273
364.25,-32.518
365.25,-33.614
366.25,-33.886
367.25,-33.047
368.25,-31.654
369.24,-30.304
370.24,-29.248
371.24,-28.541
372.24,-28.171
373.24,-28.104
374.24,-28.287
375.24,-28.639
376.24,-29.036
377.24,-29.314
378.24,-29.323
379.24,-29.025
380.24,-28.513
381.24,-27.936
382.24,-27.421
383.23,-27.045
384.23,-26.843
385.23,-26.83
386.23,-27.004
387.23,-27.356
388.23,-27.871
389.23,-28.522
390.23,-29.274
391.23,-30.076
392.23,-30.863
393.23,-31.56
394.23,-32.107
395.23,-32.469
396.23,-32.649
397.23,-32.679
398.22,-32.593
399.22,-32.419
400.22,-32.174
401.22,-31.869
402.22,-31.518
403.22,-31.134
404.22,-30.735
405.22,-30.342
406.22,-29.97
407.22,-29.633
408.22,-29.34
409.22,-29.097
410.22,-28.905
411.22,-28.765
412.21,-28.674
413.21,-28.63
414.21,-28.629
415.21,-28.667
416.21,-28.74
417.21,-28.843
418.21,-28.975
419.21,-29.129
420.21,-29.304
421.21,-29.496
422.21,-29.703
423.21,-29.921
424.21,-30.148
425.21,-30.383
426.2,-30.622
427.2,-30.865
428.2,-31.109
429.2,-31.352
430.2,-31.594
431.2,-31.833
432.2,-32.068
433.2,-32.297
434.2,-32.52
435.2,-32.735
436.2,-32.94
437.2,-33.137
438.2,-33.323
439.2,-33.498
440.2,-33.66
441.19,-33.811
442.19,-33.948
443.19,-34.073
444.19,-34.185
445.19,-34.284
446.19,-34.369
447.19,-34.441
448.19,-34.5
449.19,-34.547
450.19,-34.582
451.19,-34.606
452.19,-34.619
453.19,-34.622
454.19,-34.615
455.18,-34.6
456.18,-34.578
457.18,-34.547
458.18,-34.51
459.18,-34.467
460.18,-34.419
461.18,-34.366
462.18,-34.309
463.18,-34.248
464.18,-34.184
465.18,-34.117
466.18,-34.048
467.18,-33.976
468.18,-33.903
469.18,-33.829
470.17,-33.754
471.17,-33.678
472.17,-33.601
473.17,-33.523
474.17,-33.445
475.17,-33.366
476.17,-33.289
477.17,-33.211
478.17,-33.133
479.17,-33.055
480.17,-32.977
481.17,-32.9
482.17,-32.823
483.17,-32.748
484.16,-32.673
485.16,-32.599
486.16,-32.527
487.16,-32.455
488.16,-32.384
489.16,-32.314
490.16,-32.245
491.16,-32.177
492.16,-32.11
493.16,-32.044
494.16,-31.979
495.16,-31.914
496.16,-31.85
497.16,-31.787
498.16,-31.724
499.15,-31.663
500.15,-31.602
501.15,-31.542
502.15,-31.51
503.15,-31.658
504.15,-32.399
505.15,-34.557
506.15,-39.514
507.15,-49.135
508.15,-65.017
509.15,-87.836
510.15,-Inf

==> asm/full_phase.csv <==
x,phi
-509.15,53.403
-508.15,53.106
-507.15,53.226
-506.15,52.899
-505.15,52.561
-504.15,52.239
-503.15,51.928
-502.15,51.62
-501.15,51.305
-500.15,50.982
-499.15,50.647
-498.16,50.301
-497.16,49.946
-496.16,49.582
-495.16,49.211
-494.16,48.836
-493.16,48.456
-492.16,48.074
-491.16,47.694
-490.16,47.322
-489.16,46.965
-488.16,46.627
-487.16,46.313
-486.16,46.02
-485.16,45.748
-484.16,45.493
-483.17,45.25
-482.17,45.015
-481.17,44.784
-480.17,44.551
-479.17,44.309
-478.17,44.052
-477.17,43.771
-476.17,43.459
-475.17,43.115
-474.17,42.75
-473.17,42.388
-472.17,42.05
-471.17,41.746
-470.17,41.474
-469.18,41.225
-468.18,40.988
-467.18,40.748
-466.18,40.492
-465.18,40.195
-464.18,39.826
-463.18,39.354
-462.18,38.806
-461.18,38.295
-460.18,37.883
-459.18,37.55
-458.18,37.262
-457.18,36.99
-456.18,36.717
-455.18,36.434
-454.19,36.135
-453.19,35.826
-452.19,35.517
-451.19,35.223
-450.19,34.95
-449.19,34.698
-448.19,34.463
-447.19,34.236
-446.19,34.008
-445.19,33.766
-444.19,33.497
-443.19,33.185
-442.19,32.825
-441.19,32.433
-440.2,32.049
-439.2,31.709
-438.2,31.422
-437.2,31.174
-436.2,30.952
-435.2,30.738
-434.2,30.514
-433.2,30.256
-432.2,29.924
-431.2,29.455
-430.2,28.843
-429.2,28.263
-428.2,27.837
-427.2,27.521
-426.2,27.258
-425.21,27.01
-424.21,26.757
-423.21,26.482
-422.21,26.177
-421.21,25.846
-420.21,25.51
-419.21,25.192
-418.21,24.906
-417.21,24.655
-416.21,24.427
-415.21,24.214
-414.21,24.002
-413.21,23.776
-412.21,23.522
-411.22,23.219
-410.22,22.853
-409.22,22.44
-408.22,22.034
-407.22,21.684
-406.22,21.398
-405.22,21.159
-404.22,20.947
-403.22,20.746
-402.22,20.535
-401.22,20.29
-400.22,19.969
-399.22,19.501
-398.22,18.868
-397.23,18.271
-396.23,17.846
-395.23,17.538
-394.23,17.281
-393.23,17.037
-392.23,16.784
-391.23,16.502
-390.23,16.185
-389.23,15.838
-388.23,15.489
-387.23,15.167
-386.23,14.884
-385.23,14.639
-384.23,14.419
-383.23,14.213
-382.24,14.006
-381.24,13.784
-380.24,13.531
-379.24,13.225
-378.24,12.853
-377.24,12.434
-376.24,12.026
-375.24,11.68
-374.24,11.399
-373.24,11.164
-372.24,10.956
-371.24,10.756
-370.24,10.547
-369.24,10.305
-368.25,9.9882
-367.25,9.5312
-366.25,8.9133
-365.25,8.3177
-364.25,7.8849
-363.25,7.5678
-362.25,7.3031
-361.25,7.0523
-360.25,6.7905
-359.25,6.5008
-358.25,6.1755
-357.25,5.8247
-356.25,5.4761
-355.25,5.1574
-354.25,4.8791
-353.26,4.6364
-352.26,4.4177
-351.26,4.2105
-350.26,4.0022
-349.26,3.7786
-348.26,3.5232
-347.26,3.2168
-346.26,2.8481
-345.26,2.4359
-344.26,2.0354
-343.26,1.6915
-342.26,1.4093
-341.26,1.1721
-340.26,0.96089
-339.27,0.75863
-338.27,0.54821
-337.27,0.30736
-336.27,0
-335.27,-0.43148
-334.27,-1.0171
-333.27,-1.6155
-332.27,-2.0723
-331.27,-2.4097
-330.27,-2.6885
-329.27,-2.9491
-328.27,-3.2172
-327.27,-3.5099
-326.27,-3.8342
-325.27,-4.1812
-324.28,-4.526
-323.28,-4.8433
-322.28,-5.1228
-321.28,-5.3684
-320.28,-5.5905
-319.28,-5.8009
-318.28,-6.0116
-317.28,-6.2359
-316.28,-6.4893
-315.28,-6.7891
-314.28,-7.1467
-313.28,-7.5477
-312.28,-7.9444
-311.28,-8.2922
-310.29,-8.5813
-309.29,-8.8249
-308.29,-9.0406
-307.29,-9.245
-306.29,-9.4543
-305.29,-9.6885
-304.29,-9.9793
-303.29,-10.379
-302.29,-10.932
-301.29,-11.543
-300.29,-12.035
-299.29,-12.397
-298.29,-12.689
-297.29,-12.956
-296.29,-13.225
-295.3,-13.515
-294.3,-13.835
-293.3,-14.178
-292.3,-14.522
-291.3,-14.843
-290.3,-15.128
-289.3,-15.378
-288.3,-15.604
-287.3,-15.815
-286.3,-16.026
-285.3,-16.247
-284.3,-16.494
-283.3,-16.784
-282.3,-17.13
-281.31,-17.523
-280.31,-17.921
-279.31,-18.277
-278.31,-18.574
-277.31,-18.823
-276.31,-19.041
-275.31,-19.245
-274.31,-19.449
-273.31,-19.674
-272.31,-19.946
-271.31,-20.315
-270.31,-20.839
-269.31,-21.466
-268.31,-21.997
-267.31,-22.383
-266.32,-22.685
-265.32,-22.954
-264.32,-23.222
-263.32,-23.508
-262.32,-23.825
-261.32,-24.168
-260.32,-24.516
-259.32,-24.842
-258.32,-25.132
-257.32,-25.385
-256.32,-25.611
-255.32,-25.822
-254.32,-26.029
-253.32,-26.245
-252.33,-26.485
-251.33,-26.766
-250.33,-27.102
-249.33,-27.49
-248.33,-27.891
-247.33,-28.254
-246.33,-28.558
-245.33,-28.81
-244.33,-29.029
-243.33,-29.23
-242.33,-29.429
-241.33,-29.643
-240.33,-29.899
-239.33,-30.24
-238.34,-30.734
-237.34,-31.366
-236.34,-31.935
-235.34,-32.347
-234.34,-32.661
-233.34,-32.934
-232.34,-33.201
-231.34,-33.487
-230.34,-33.803
-229.34,-34.148
-228.34,-34.5
-227.34,-34.83
-226.34,-35.122
-225.34,-35.376
-224.34,-35.601
-223.35,-35.81
-222.35,-36.014
-221.35,-36.225
-220.35,-36.459
-219.35,-36.732
-218.35,-37.059
-217.35,-37.44
-216.35,-37.841
-215.35,-38.209
-214.35,-38.518
-213.35,-38.774
-212.35,-38.993
-211.35,-39.192
-210.35,-39.386
-209.36,-39.592
-208.36,-39.831
-207.36,-40.144
-206.36,-40.596
-205.36,-41.214
-204.36,-41.824
-203.36,-42.273
-202.36,-42.605
-201.36,-42.887
-200.36,-43.158
-199.36,-43.445
-198.36,-43.761
-197.36,-44.106
-196.36,-44.459
-195.36,-44.792
-194.37,-45.086
-193.37,-45.341
-192.37,-45.566
-191.37,-45.773
-190.37,-45.974
-189.37,-46.181
-188.37,-46.408
-187.37,-46.671
-186.37,-46.986
-185.37,-47.356
-184.37,-47.753
-183.37,-48.125
-182.37,-48.441
-181.37,-48.702
-180.38,-48.923
-179.38,-49.121
-178.38,-49.31
-177.38,-49.506
-176.38,-49.727
-175.38,-50.006
-174.38,-50.399
-173.38,-50.971
-172.38,-51.621
-171.38,-52.134
-170.38,-52.501
-169.38,-52.799
-168.38,-53.076
-167.38,-53.363
-166.38,-53.678
-165.39,-54.022
-164.39,-54.377
-163.39,-54.713
-162.39,-55.01
-161.39,-55.267
-160.39,-55.493
-159.39,-55.698
-158.39,-55.896
-157.39,-56.096
-156.39,-56.314
-155.39,-56.562
-154.39,-56.859
-153.39,-57.211
-152.39,-57.6
-151.4,-57.977
-150.4,-58.303
-149.4,-58.572
-148.4,-58.796
-147.4,-58.993
-146.4,-59.177
-145.4,-59.359
-144.4,-59.557
-143.4,-59.793
-142.4,-60.109
-141.4,-60.581
-140.4,-61.237
-139.4,-61.859
-138.4,-62.302
-137.4,-62.633
-136.41,-62.922
-135.41,-63.212
-134.41,-63.524
-133.41,-63.867
-132.41,-64.226
-131.41,-64.569
-130.41,-64.873
-129.41,-65.133
-128.41,-65.358
-127.41,-65.56
-126.41,-65.75
-125.41,-65.94
-124.41,-66.141
-123.41,-66.368
-122.42,-66.637
-121.42,-66.961
-120.42,-67.333
-119.42,-67.713
-118.42,-68.055
-117.42,-68.337
-116.42,-68.568
-115.42,-68.763
-114.42,-68.937
-113.42,-69.101
-112.42,-69.267
-111.42,-69.449
-110.42,-69.671
-109.42,-69.978
-108.42,-70.464
-107.43,-71.183
-106.43,-71.847
-105.43,-72.293
-104.43,-72.626
-103.43,-72.929
-102.43,-73.245
-101.43,-73.594
-100.43,-73.965
-99.431,-74.325
-98.432,-74.639
-97.433,-74.902
-96.433,-75.122
-95.434,-75.312
-94.435,-75.485
-93.435,-75.653
-92.436,-75.826
-91.437,-76.016
-90.437,-76.238
-89.438,-76.509
-88.439,-76.84
-87.439,-77.213
-86.44,-77.577
-85.441,-77.886
-84.442,-78.13
-83.442,-78.324
-82.443,-78.483
-81.444,-78.619
-80.444,-78.741
-79.445,-78.857
-78.446,-78.973
-77.446,-79.097
-76.447,-79.24
-75.448,-79.427
-74.448,-79.724
-73.449,-80.383
-72.45,-81.597
-71.451,-82.314
-70.451,-82.781
-69.452,-83.249
-68.453,-83.731
-67.453,-84.144
-66.454,-84.447
-65.455,-84.665
-64.455,-84.827
-63.456,-84.955
-62.457,-85.063
-61.457,-85.161
-60.458,-85.255
-59.459,-85.353
-58.46,-85.464
-57.46,-85.601
-56.461,-85.785
-55.462,-86.046
-54.462,-86.401
-53.463,-86.797
-52.464,-87.128
-51.464,-87.353
-50.465,-87.495
-49.466,-87.582
-48.466,-87.635
-47.467,-87.666
-46.468,-87.687
-45.469,-87.702
-44.469,-87.721
-43.47,-87.747
-42.471,-87.788
-41.471,-87.849
-40.472,-87.934
-39.473,-88.044
-38.473,-88.178
-37.474,-88.328
-36.475,-88.483
-35.475,-88.633
-34.476,-88.771
-33.477,-88.896
-32.478,-89.008
-31.478,-89.113
-30.479,-89.217
-29.48,-89.329
-28.48,-89.464
-27.481,-89.647
-26.482,-89.928
-25.482,-90.372
-24.483,-90.925
-23.484,-91.362
-22.484,-91.631
-21.485,-91.8
-20.486,-91.917
-19.487,-92.008
-18.487,-92.087
-17.488,-92.164
-16.489,-92.249
-15.489,-92.35
-14.49,-92.477
-13.491,-92.641
-12.491,-92.846
-11.492,-93.08
-10.493,-93.312
-9.4934,-93.513
-8.4941,-93.668
-7.4948,-93.78
-6.4955,-93.859
-5.4962,-93.913
-4.4969,-93.95
-3.4976,-93.975
-2.4983,-93.991
-1.499,-94
-0.49965,-94.005
0.49965,-94.005
1.499,-94
2.4983,-93.991
3.4976,-93.975
4.4969,-93.95
5.4962,-93.913
6.4955,-93.859
7.4948,-93.78
8.4941,-93.668
9.4934,-93.513
10.493,-93.312
11.492,-93.08
12.491,-92.846
13.491,-92.642
14.49,-92.478
15.489,-92.35
16.489,-92.249
17.488,-92.164
18.487,-92.087
19.487,-92.008
20.486,-91.917
21.485,-91.8
22.484,-91.631
23.484,-91.361
24.483,-90.925
25.482,-90.372
26.482,-89.928
27.481,-89.647
28.48,-89.464
29.48,-89.329
30.479,-89.217
31.478,-89.113
32.478,-89.008
33.477,-88.895
34.476,-88.771
35.475,-88.633
36.475,-88.482
37.474,-88.327
38.473,-88.177
39.473,-88.044
40.472,-87.934
41.471,-87.849
42.471,-87.789
43.47,-87.748
44.469,-87.721
45.469,-87.703
46.468,-87.687
47.467,-87.667
48.466,-87.635
49.466,-87.582
50.465,-87.495
51.464,-87.353
52.464,-87.128
53.463,-86.797
54.462,-86.402
55.462,-86.047
56.461,-85.786
57.46,-85.602
58.46,-85.464
59.459,-85.353
60.458,-85.255
61.457,-85.161
62.457,-85.063
63.456,-84.954
64.455,-84.826
65.455,-84.663
66.454,-84.446
67.453,-84.143
68.453,-83.732
69.452,-83.25
70.451,-82.782
71.451,-82.312
72.45,-81.592
73.449,-80.383
74.448,-79.727
75.448,-79.429
76.447,-79.242
77.446,-79.098
78.446,-78.974
79.445,-78.858
80.444,-78.741
81.444,-78.619
82.443,-78.482
83.442,-78.324
84.442,-78.13
85.441,-77.885
86.44,-77.577
87.439,-77.214
88.439,-76.841
89.438,-76.51
90.437,-76.238
91.437,-76.016
92.436,-75.825
93.435,-75.652
94.435,-75.484
95.434,-75.311
96.433,-75.121
97.433,-74.901
98.432,-74.639
99.431,-74.325
100.43,-73.966
101.43,-73.594
102.43,-73.244
103.43,-72.927
104.43,-72.624
105.43,-72.291
106.43,-71.845
107.43,-71.184
108.42,-70.466
109.42,-69.979
110.42,-69.671
111.42,-69.449
112.42,-69.266
113.42,-69.1
114.42,-68.936
115.42,-68.762
116.42,-68.567
117.42,-68.337
118.42,-68.055
119.42,-67.714
120.42,-67.333
121.42,-66.961
122.42,-66.637
123.41,-66.367
124.41,-66.14
125.41,-65.938
126.41,-65.749
127.41,-65.559
128.41,-65.358
129.41,-65.133
130.41,-64.874
131.41,-64.57
132.41,-64.226
133.41,-63.866
134.41,-63.522
135.41,-63.209
136.41,-62.92
137.4,-62.631
138.4,-62.302
139.4,-61.861
140.4,-61.24
141.4,-60.582
142.4,-60.108
143.4,-59.791
144.4,-59.556
145.4,-59.358
146.4,-59.176
147.4,-58.993
148.4,-58.797
149.4,-58.573
150.4,-58.304
151.4,-57.977
152.39,-57.6
153.39,-57.21
154.39,-56.857
155.39,-56.561
156.39,-56.312
157.39,-56.096
158.39,-55.896
159.39,-55.699
160.39,-55.494
161.39,-55.268
162.39,-55.011
163.39,-54.713
164.39,-54.375
165.39,-54.019
166.38,-53.675
167.38,-53.361
168.38,-53.075
169.38,-52.799
170.38,-52.503
171.38,-52.136
172.38,-51.623
173.38,-50.969
174.38,-50.396
175.38,-50.003
176.38,-49.726
177.38,-49.506
178.38,-49.311
179.38,-49.122
180.38,-48.924
181.37,-48.703
182.37,-48.441
183.37,-48.124
184.37,-47.751
185.37,-47.353
186.37,-46.984
187.37,-46.67
188.37,-46.409
189.37,-46.182
190.37,-45.976
191.37,-45.774
192.37,-45.567
193.37,-45.341
194.37,-45.085
195.36,-44.79
196.36,-44.456
197.36,-44.103
198.36,-43.76
199.36,-43.445
200.36,-43.16
201.36,-42.889
202.36,-42.608
203.36,-42.274
204.36,-41.821
205.36,-41.208
206.36,-40.592
207.36,-40.144
208.36,-39.833
209.36,-39.593
210.35,-39.388
211.35,-39.193
212.35,-38.993
213.35,-38.773
214.35,-38.516
215.35,-38.206
216.35,-37.838
217.35,-37.439
218.35,-37.059
219.35,-36.734
220.35,-36.461
221.35,-36.227
222.35,-36.015
223.35,-35.81
224.34,-35.6
225.34,-35.374
226.34,-35.119
227.34,-34.827
228.34,-34.498
229.34,-34.148
230.34,-33.806
231.34,-33.49
232.34,-33.204
233.34,-32.935
234.34,-32.659
235.34,-32.343
236.34,-31.928
237.34,-31.36
238.34,-30.734
239.33,-30.244
240.33,-29.902
241.33,-29.645
242.33,-29.429
243.33,-29.228
244.33,-29.026
245.33,-28.806
246.33,-28.554
247.33,-28.251
248.33,-27.89
249.33,-27.492
250.33,-27.106
251.33,-26.769
252.33,-26.486
253.32,-26.244
254.32,-26.027
255.32,-25.818
256.32,-25.607
257.32,-25.381
258.32,-25.129
259.32,-24.842
260.32,-24.518
261.32,-24.172
262.32,-23.829
263.32,-23.51
264.32,-23.22
265.32,-22.95
266.32,-22.678
267.31,-22.375
268.31,-21.992
269.31,-21.468
270.31,-20.847
271.31,-20.321
272.31,-19.947
273.31,-19.672
274.31,-19.445
275.31,-19.24
276.31,-19.037
277.31,-18.82
278.31,-18.573
279.31,-18.279
280.31,-17.926
281.31,-17.528
282.3,-17.132
283.3,-16.783
284.3,-16.49
285.3,-16.242
286.3,-16.02
287.3,-15.811
288.3,-15.601
289.3,-15.378
290.3,-15.131
291.3,-14.849
292.3,-14.528
293.3,-14.181
294.3,-13.834
295.3,-13.51
296.29,-13.218
297.29,-12.948
298.29,-12.684
299.29,-12.396
300.29,-12.041
301.29,-11.555
302.29,-10.941
303.29,-10.378
304.29,-9.9731
305.29,-9.6815
306.29,-9.4487
307.29,-9.242
308.29,-9.0406
309.29,-8.8281
310.29,-8.5875
311.28,-8.3
312.28,-7.9508
313.28,-7.5488
314.28,-7.1417
315.28,-6.7811
316.28,-6.4818
317.28,-6.231
318.28,-6.01
319.28,-5.8027
320.28,-5.5955
321.28,-5.3756
322.28,-5.1306
323.28,-4.8492
324.28,-4.5271
325.27,-4.1762
326.27,-3.8249
327.27,-3.5004
328.27,-3.2111
329.27,-2.9484
330.27,-2.6939
331.27,-2.4211
332.27,-2.0879
333.27,-1.6279
334.27,-1.0135
335.27,-0.417
336.27,0.011656
337.27,0.31255
338.27,0.54754
339.27,0.75344
340.26,0.95262
341.26,1.1625
342.26,1.4007
343.26,1.6874
344.26,2.0391
345.26,2.4475
346.26,2.8614
347.26,3.2252
348.26,3.5245
349.26,3.774
350.26,3.9935
351.26,4.1999
352.26,4.4072
353.26,4.6285
354.25,4.8764
355.25,5.162
356.25,5.4878
357.25,5.839
358.25,6.1857
359.25,6.5025
360.25,6.7834
361.25,7.0383
362.25,7.2855
363.25,7.5507
364.25,7.8752
365.25,8.3264
366.25,8.9419
367.25,9.5523
368.25,9.991
369.24,10.297
370.24,10.534
371.24,10.743
372.24,10.945
373.24,11.158
374.24,11.401
375.24,11.692
376.24,12.047
377.24,12.452
378.24,12.86
379.24,13.218
380.24,13.515
381.24,13.767
382.24,13.99
383.23,14.202
384.23,14.417
385.23,14.645
386.23,14.9
387.23,15.188
388.23,15.509
389.23,15.847
390.23,16.178
391.23,16.483
392.23,16.759
393.23,17.014
394.23,17.265
395.23,17.537
396.23,17.868
397.23,18.317
398.22,18.91
399.22,19.501
400.22,19.944
401.22,20.262
402.22,20.513
403.22,20.735
404.22,20.949
405.22,21.173
406.22,21.424
407.22,21.715
408.22,22.058
409.22,22.442
410.22,22.83
411.22,23.184
412.21,23.491
413.21,23.757
414.21,23.997
415.21,24.225
416.21,24.452
417.21,24.689
418.21,24.943
419.21,25.218
420.21,25.515
421.21,25.826
422.21,26.137
423.21,26.437
424.21,26.722
425.21,26.998
426.2,27.274
427.2,27.571
428.2,27.916
429.2,28.343
430.2,28.862
431.2,29.397
432.2,29.849
433.2,30.204
434.2,30.493
435.2,30.746
436.2,30.984
437.2,31.223
438.2,31.474
439.2,31.748
440.2,32.054
441.19,32.393
442.19,32.755
443.19,33.117
444.19,33.457
445.19,33.765
446.19,34.043
447.19,34.298
448.19,34.539
449.19,34.773
450.19,35.005
451.19,35.241
452.19,35.486
453.19,35.745
454.19,36.022
455.18,36.32
456.18,36.641
457.18,36.984
458.18,37.347
459.18,37.722
460.18,38.103
461.18,38.484
462.18,38.862
463.18,39.235
464.18,39.602
465.18,39.962
466.18,40.314
467.18,40.656
468.18,40.987
469.18,41.308
470.17,41.619
471.17,41.921
472.17,42.216
473.17,42.505
474.17,42.79
475.17,43.072
476.17,43.352
477.17,43.632
478.17,43.912
479.17,44.192
480.17,44.474
481.17,44.757
482.17,45.042
483.17,45.329
484.16,45.618
485.16,45.909
486.16,46.203
487.16,46.499
488.16,46.797
489.16,47.098
490.16,47.401
491.16,47.706
492.16,48.013
493.16,48.323
494.16,48.635
495.16,48.949
496.16,49.265
497.16,49.583
498.16,49.902
499.15,50.224
500.15,50.547
501.15,50.872
502.15,51.199
503.15,51.527
504.15,51.854
505.15,52.175
506.15,52.469
507.15,52.691
508.15,52.791
509.15,52.745
510.15,53.403

==> asm/full_phase_15.csv <==
x,phi
-509.15,53.263
-508.15,53.743
-507.15,53.518
-506.15,53.229
-505.15,52.912
-504.15,52.591
-503.15,52.274
-502.15,51.958
-501.15,51.645
-500.15,51.331
-499.15,51.018
-498.16,50.704
-497.16,50.391
-496.16,50.077
-495.16,49.764
-494.16,49.45
-493.16,49.137
-492.16,48.823
-491.16,48.51
-490.16,48.196
-489.16,47.883
-488.16,47.569
-487.16,47.256
-486.16,46.942
-485.16,46.629
-484.16,46.315
-483.17,46.002
-482.17,45.688
-481.17,45.375
-480.17,45.062
-479.17,44.748
-478.17,44.435
-477.17,44.122
-476.17,43.808
-475.17,43.495
-474.17,43.181
-473.17,42.868
-472.17,42.555
-471.17,42.241
-470.17,41.928
-469.18,41.615
-468.18,41.302
-467.18,40.988
-466.18,40.675
-465.18,40.361
-464.18,40.048
-463.18,39.735
-462.18,39.422
-461.18,39.108
-460.18,38.795
-459.18,38.482
-458.18,38.168
-457.18,37.855
-456.18,37.542
-455.18,37.229
-454.19,36.916
-453.19,36.603
-452.19,36.289
-451.19,35.976
-450.19,35.663
-449.19,35.35
-448.19,35.037
-447.19,34.724
-446.19,34.41
-445.19,34.097
-444.19,33.784
-443.19,33.471
-442.19,33.158
-441.19,32.844
-440.2,32.531
-439.2,32.218
-438.2,31.905
-437.2,31.592
-436.2,31.279
-435.2,30.966
-434.2,30.653
-433.2,30.34
-432.2,30.027
-431.2,29.714
-430.2,29.401
-429.2,29.088
-428.2,28.775
-427.2,28.462
-426.2,28.149
-425.21,27.836
-424.21,27.523
-423.21,27.21
-422.21,26.897
-421.21,26.584
-420.21,26.271
-419.21,25.958
-418.21,25.645
-417.21,25.333
-416.21,25.02
-415.21,24.707
-414.21,24.394
-413.21,24.081
-412.21,23.768
-411.22,23.456
-410.22,23.143
-409.22,22.83
-408.22,22.517
-407.22,22.204
-406.22,21.892
-405.22,21.579
-404.22,21.266
-403.22,20.953
-402.22,20.64
-401.22,20.327
-400.22,20.015
-399.22,19.702
-398.22,19.389
-397.23,19.077
-396.23,18.764
-395.23,18.451
-394.23,18.139
-393.23,17.826
-392.23,17.513
-391.23,17.201
-390.23,16.888
-389.23,16.575
-388.23,16.263
-387.23,15.95
-386.23,15.637
-385.23,15.325
-384.23,15.012
-383.23,14.699
-382.24,14.387
-381.24,14.074
-380.24,13.761
-379.24,13.449
-378.24,13.136
-377.24,12.824
-376.24,12.511
-375.24,12.199
-374.24,11.886
-373.24,11.573
-372.24,11.261
-371.24,10.948
-370.24,10.636
-369.24,10.323
-368.25,10.011
-367.25,9.698
-366.25,9.3854
-365.25,9.0727
-364.25,8.7601
-363.25,8.4475
-362.25,8.1348
-361.25,7.8222
-360.25,7.5096
-359.25,7.197
-358.25,6.8843
-357.25,6.5717
-356.25,6.259
-355.25,5.9463
-354.25,5.6336
-353.26,5.3209
-352.26,5.0082
-351.26,4.6955
-350.26,4.3827
-349.26,4.0699
-348.26,3.7571
-347.26,3.4442
-346.26,3.1313
-345.26,2.8184
-344.26,2.5054
-343.26,2.1923
-342.26,1.8793
-341.26,1.5662
-340.26,1.2531
-339.27,0.9399
-338.27,0.62667
-337.27,0.31337
-336.27,0
-335.27,-0.31345
-334.27,-0.62698
-333.27,-0.94058
-332.27,-1.2543
-331.27,-1.568
-330.27,-1.8819
-329.27,-2.1958
-328.27,-2.5099
-327.27,-2.8241
-326.27,-3.1384
-325.27,-3.4529
-324.28,-3.7675
-323.28,-4.0823
-322.28,-4.3973
-321.28,-4.7124
-320.28,-5.0276
-319.28,-5.3431
-318.28,-5.6588
-317.28,-5.9748
-316.28,-6.291
-315.28,-6.6076
-314.28,-6.9244
-313.28,-7.2415
-312.28,-7.5589
-311.28,-7.8767
-310.29,-8.1948
-309.29,-8.5133
-308.29,-8.8323
-307.29,-9.1517
-306.29,-9.4716
-305.29,-9.7921
-304.29,-10.113
-303.29,-10.435
-302.29,-10.757
-301.29,-11.08
-300.29,-11.404
-299.29,-11.728
-298.29,-12.053
-297.29,-12.379
-296.29,-12.706
-295.3,-13.034
-294.3,-13.363
-293.3,-13.693
-292.3,-14.024
-291.3,-14.356
-290.3,-14.689
-289.3,-15.024
-288.3,-15.359
-287.3,-15.695
-286.3,-16.032
-285.3,-16.371
-284.3,-16.71
-283.3,-17.049
-282.3,-17.389
-281.31,-17.73
-280.31,-18.07
-279.31,-18.411
-278.31,-18.751
-277.31,-19.091
-276.31,-19.429
-275.31,-19.767
-274.31,-20.103
-273.31,-20.437
-272.31,-20.769
-271.31,-21.099
-270.31,-21.427
-269.31,-21.752
-268.31,-22.074
-267.31,-22.393
-266.32,-22.709
-265.32,-23.023
-264.32,-23.333
-263.32,-23.639
-262.32,-23.943
-261.32,-24.243
-260.32,-24.539
-259.32,-24.833
-258.32,-25.123
-257.32,-25.411
-256.32,-25.695
-255.32,-25.976
-254.32,-26.256
-253.32,-26.533
-252.33,-26.808
-251.33,-27.083
-250.33,-27.357
-249.33,-27.632
-248.33,-27.908
-247.33,-28.188
-246.33,-28.471
-245.33,-28.76
-244.33,-29.056
-243.33,-29.36
-242.33,-29.673
-241.33,-29.996
-240.33,-30.329
-239.33,-30.672
-238.34,-31.027
-237.34,-31.396
-236.34,-31.781
-235.34,-32.183
-234.34,-32.597
-233.34,-33.011
-232.34,-33.41
-231.34,-33.781
-230.34,-34.118
-229.34,-34.422
-228.34,-34.698
-227.34,-34.953
-226.34,-35.192
-225.34,-35.422
-224.34,-35.648
-223.35,-35.876
-222.35,-36.112
-221.35,-36.365
-220.35,-36.641
-219.35,-36.946
-218.35,-37.281
-217.35,-37.634
-216.35,-37.982
-215.35,-38.306
-214.35,-38.597
-213.35,-38.856
-212.35,-39.094
-211.35,-39.319
-210.35,-39.542
-209.36,-39.776
-208.36,-40.039
-207.36,-40.358
-206.36,-40.768
-205.36,-41.288
-204.36,-41.846
-203.36,-42.328
-202.36,-42.715
-201.36,-43.043
-200.36,-43.345
-199.36,-43.644
-198.36,-43.952
-197.36,-44.271
-196.36,-44.591
-195.36,-44.899
-194.37,-45.185
-193.37,-45.445
-192.37,-45.683
-191.37,-45.906
-190.37,-46.122
-189.37,-46.342
-188.37,-46.578
-187.37,-46.842
-186.37,-47.147
-185.37,-47.495
-184.37,-47.87
-183.37,-48.234
-182.37,-48.555
-181.37,-48.828
-180.38,-49.062
-179.38,-49.271
-178.38,-49.468
-177.38,-49.668
-176.38,-49.887
-175.38,-50.154
-174.38,-50.52
-173.38,-51.054
-172.38,-51.712
-171.38,-52.266
-170.38,-52.661
-169.38,-52.969
-168.38,-53.246
-167.38,-53.524
-166.38,-53.824
-165.39,-54.151
-164.39,-54.495
-163.39,-54.831
-162.39,-55.137
-161.39,-55.404
-160.39,-55.638
-159.39,-55.849
-158.39,-56.05
-157.39,-56.251
-156.39,-56.465
-155.39,-56.707
-154.39,-56.994
-153.39,-57.337
-152.39,-57.721
-151.4,-58.104
-150.4,-58.439
-149.4,-58.716
-148.4,-58.945
-147.4,-59.144
-146.4,-59.326
-145.4,-59.505
-144.4,-59.696
-143.4,-59.923
-142.4,-60.227
-141.4,-60.691
-140.4,-61.366
-139.4,-62.016
-138.4,-62.465
-137.4,-62.79
-136.41,-63.071
-135.41,-63.35
-134.41,-63.654
-133.41,-63.993
-132.41,-64.354
-131.41,-64.704
-130.41,-65.016
-129.41,-65.281
-128.41,-65.507
-127.41,-65.708
-126.41,-65.896
-125.41,-66.083
-124.41,-66.28
-123.41,-66.503
-122.42,-66.768
-121.42,-67.09
-120.42,-67.466
-119.42,-67.853
-118.42,-68.199
-117.42,-68.483
-116.42,-68.714
-115.42,-68.907
-114.42,-69.077
-113.42,-69.239
-112.42,-69.401
-111.42,-69.581
-110.42,-69.799
-109.42,-70.106
-108.42,-70.601
-107.43,-71.339
-106.43,-72.001
-105.43,-72.436
-104.43,-72.76
-103.43,-73.058
-102.43,-73.373
-101.43,-73.725
-100.43,-74.103
-99.431,-74.469
-98.432,-74.786
-97.433,-75.048
-96.433,-75.266
-95.434,-75.454
-94.435,-75.625
-93.435,-75.79
-92.436,-75.961
-91.437,-76.15
-90.437,-76.372
-89.438,-76.645
-88.439,-76.979
-87.439,-77.356
-86.44,-77.721
-85.441,-78.029
-84.442,-78.272
-83.442,-78.463
-82.443,-78.621
-81.444,-78.755
-80.444,-78.877
-79.445,-78.993
-78.446,-79.109
-77.446,-79.234
-76.447,-79.38
-75.448,-79.571
-74.448,-79.878
-73.449,-80.541
-72.45,-81.7
-71.451,-82.416
-70.451,-82.897
-69.452,-83.382
-68.453,-83.878
-67.453,-84.292
-66.454,-84.592
-65.455,-84.806
-64.455,-84.966
-63.456,-85.092
-62.457,-85.199
-61.457,-85.296
-60.458,-85.39
-59.459,-85.488
-58.46,-85.6
-57.46,-85.738
-56.461,-85.924
-55.462,-86.188
-54.462,-86.544
-53.463,-86.94
-52.464,-87.268
-51.464,-87.491
-50.465,-87.632
-49.466,-87.719
-48.466,-87.772
-47.467,-87.805
-46.468,-87.826
-45.469,-87.843
-44.469,-87.862
-43.47,-87.889
-42.471,-87.931
-41.471,-87.993
-40.472,-88.078
-39.473,-88.188
-38.473,-88.321
-37.474,-88.47
-36.475,-88.624
-35.475,-88.773
-34.476,-88.911
-33.477,-89.034
-32.478,-89.146
-31.478,-89.251
-30.479,-89.355
-29.48,-89.468
-28.48,-89.603
-27.481,-89.787
-26.482,-90.069
-25.482,-90.514
-24.483,-91.065
-23.484,-91.5
-22.484,-91.769
-21.485,-91.938
-20.486,-92.055
-19.487,-92.146
-18.487,-92.226
-17.488,-92.304
-16.489,-92.389
-15.489,-92.49
-14.49,-92.618
-13.491,-92.783
-12.491,-92.987
-11.492,-93.22
-10.493,-93.452
-9.4934,-93.652
-8.4941,-93.807
-7.4948,-93.92
-6.4955,-93.999
-5.4962,-94.054
-4.4969,-94.091
-3.4976,-94.116
-2.4983,-94.132
-1.499,-94.142
-0.49965,-94.146
0.49965,-94.146
1.499,-94.142
2.4983,-94.132
3.4976,-94.116
4.4969,-94.091
5.4962,-94.054
6.4955,-93.999
7.4948,-93.92
8.4941,-93.807
9.4934,-93.652
10.493,-93.452
11.492,-93.22
12.491,-92.987
13.491,-92.783
14.49,-92.618
15.489,-92.49
16.489,-92.389
17.488,-92.304
18.487,-92.226
19.487,-92.146
20.486,-92.055
21.485,-91.938
22.484,-91.769
23.484,-91.5
24.483,-91.065
25.482,-90.514
26.482,-90.069
27.481,-89.787
28.48,-89.603
29.48,-89.468
30.479,-89.355
31.478,-89.251
32.478,-89.146
33.477,-89.034
34.476,-88.911
35.475,-88.773
36.475,-88.624
37.474,-88.47
38.473,-88.321
39.473,-88.188
40.472,-88.078
41.471,-87.993
42.471,-87.931
43.47,-87.889
44.469,-87.862
45.469,-87.843
46.468,-87.826
47.467,-87.805
48.466,-87.772
49.466,-87.719
50.465,-87.632
51.464,-87.491
52.464,-87.268
53.463,-86.94
54.462,-86.544
55.462,-86.188
56.461,-85.924
57.46,-85.738
58.46,-85.6
59.459,-85.488
60.458,-85.39
61.457,-85.296
62.457,-85.199
63.456,-85.092
64.455,-84.966
65.455,-84.806
66.454,-84.592
67.453,-84.292
68.453,-83.878
69.452,-83.382
70.451,-82.897
71.451,-82.416
72.45,-81.7
73.449,-80.541
74.448,-79.878
75.448,-79.571
76.447,-79.38
77.446,-79.234
78.446,-79.109
79.445,-78.993
80.444,-78.877
81.444,-78.755
82.443,-78.621
83.442,-78.463
84.442,-78.272
85.441,-78.029
86.44,-77.721
87.439,-77.356
88.439,-76.979
89.438,-76.645
90.437,-76.372
91.437,-76.15
92.436,-75.961
93.435,-75.79
94.435,-75.625
95.434,-75.454
96.433,-75.266
97.433,-75.048
98.432,-74.786
99.431,-74.469
100.43,-74.103
101.43,-73.725
102.43,-73.373
103.43,-73.058
104.43,-72.76
105.43,-72.436
106.43,-72.001
107.43,-71.339
108.42,-70.601
109.42,-70.106
110.42,-69.799
111.42,-69.581
112.42,-69.401
113.42,-69.239
114.42,-69.077
115.42,-68.907
116.42,-68.714
117.42,-68.483
118.42,-68.199
119.42,-67.853
120.42,-67.465
121.42,-67.09
122.42,-66.768
123.41,-66.503
124.41,-66.28
125.41,-66.083
126.41,-65.896
127.41,-65.708
128.41,-65.507
129.41,-65.281
130.41,-65.016
131.41,-64.704
132.41,-64.354
133.41,-63.993
134.41,-63.654
135.41,-63.35
136.41,-63.071
137.4,-62.79
138.4,-62.465
139.4,-62.016
140.4,-61.366
141.4,-60.691
142.4,-60.227
143.4,-59.923
144.4,-59.696
145.4,-59.505
146.4,-59.326
147.4,-59.144
148.4,-58.945
149.4,-58.716
150.4,-58.439
151.4,-58.104
152.39,-57.721
153.39,-57.337
154.39,-56.994
155.39,-56.707
156.39,-56.465
157.39,-56.251
158.39,-56.05
159.39,-55.849
160.39,-55.638
161.39,-55.404
162.39,-55.137
163.39,-54.831
164.39,-54.495
165.39,-54.151
166.38,-53.824
167.38,-53.525
168.38,-53.246
169.38,-52.969
170.38,-52.661
171.38,-52.266
172.38,-51.712
173.38,-51.054
174.38,-50.52
175.38,-50.154
176.38,-49.887
177.38,-49.668
178.38,-49.468
179.38,-49.271
180.38,-49.062
181.37,-48.828
182.37,-48.555
183.37,-48.234
184.37,-47.87
185.37,-47.496
186.37,-47.147
187.37,-46.842
188.37,-46.578
189.37,-46.342
190.37,-46.122
191.37,-45.906
192.37,-45.683
193.37,-45.445
194.37,-45.185
195.36,-44.899
196.36,-44.591
197.36,-44.271
198.36,-43.952
199.36,-43.644
200.36,-43.345
201.36,-43.043
202.36,-42.715
203.36,-42.328
204.36,-41.846
205.36,-41.288
206.36,-40.768
207.36,-40.358
208.36,-40.039
209.36,-39.776
210.35,-39.542
211.35,-39.319
212.35,-39.094
213.35,-38.856
214.35,-38.597
215.35,-38.306
216.35,-37.982
217.35,-37.634
218.35,-37.281
219.35,-36.946
220.35,-36.641
221.35,-36.365
222.35,-36.112
223.35,-35.876
224.34,-35.648
225.34,-35.422
226.34,-35.192
227.34,-34.953
228.34,-34.698
229.34,-34.422
230.34,-34.118
231.34,-33.781
232.34,-33.41
233.34,-33.011
234.34,-32.597
235.34,-32.183
236.34,-31.781
237.34,-31.396
238.34,-31.027
239.33,-30.672
240.33,-30.329
241.33,-29.996
242.33,-29.673
243.33,-29.36
244.33,-29.056
245.33,-28.76
246.33,-28.471
247.33,-28.188
248.33,-27.908
249.33,-27.632
250.33,-27.357
251.33,-27.083
252.33,-26.808
253.32,-26.533
254.32,-26.256
255.32,-25.976
256.32,-25.695
257.32,-25.411
258.32,-25.123
259.32,-24.833
260.32,-24.539
261.32,-24.243
262.32,-23.943
263.32,-23.639
264.32,-23.333
265.32,-23.023
266.32,-22.709
267.31,-22.393
268.31,-22.074
269.31,-21.752
270.31,-21.427
271.31,-21.099
272.31,-20.769
273.31,-20.437
274.31,-20.103
275.31,-19.767
276.31,-19.429
277.31,-19.091
278.31,-18.751
279.31,-18.411
280.31,-18.07
281.31,-17.73
282.3,-17.389
283.3,-17.049
284.3,-16.71
285.3,-16.371
286.3,-16.032
287.3,-15.695
288.3,-15.359
289.3,-15.024
290.3,-14.689
291.3,-14.356
292.3,-14.024
293.3,-13.693
294.3,-13.363
295.3,-13.034
296.29,-12.706
297.29,-12.379
298.29,-12.053
299.29,-11.728
300.29,-11.404
301.29,-11.08
302.29,-10.757
303.29,-10.435
304.29,-10.113
305.29,-9.7921
306.29,-9.4716
307.29,-9.1517
308.29,-8.8323
309.29,-8.5133
310.29,-8.1948
311.28,-7.8766
312.28,-7.5589
313.28,-7.2414
314.28,-6.9243
315.28,-6.6076
316.28,-6.2911
317.28,-5.9748
318.28,-5.6589
319.28,-5.3431
320.28,-5.0276
321.28,-4.7123
322.28,-4.3972
323.28,-4.0823
324.28,-3.7675
325.27,-3.4529
326.27,-3.1385
327.27,-2.8241
328.27,-2.5099
329.27,-2.1958
330.27,-1.8819
331.27,-1.568
332.27,-1.2542
333.27,-0.94056
334.27,-0.62697
335.27,-0.31346
336.27,-1.8128e-05
337.27,0.31335
338.27,0.62665
339.27,0.9399
340.26,1.2531
341.26,1.5662
342.26,1.8793
343.26,2.1924
344.26,2.5054
345.26,2.8184
346.26,3.1313
347.26,3.4442
348.26,3.7571
349.26,4.0699
350.26,4.3827
351.26,4.6955
352.26,5.0082
353.26,5.321
354.25,5.6337
355.25,5.9463
356.25,6.259
357.25,6.5717
358.25,6.8843
359.25,7.1969
360.25,7.5096
361.25,7.8222
362.25,8.1348
363.25,8.4475
364.25,8.7601
365.25,9.0727
366.25,9.3854
367.25,9.698
368.25,10.011
369.24,10.323
370.24,10.636
371.24,10.948
372.24,11.261
373.24,11.573
374.24,11.886
375.24,12.199
376.24,12.511
377.24,12.824
378.24,13.136
379.24,13.449
380.24,13.761
381.24,14.074
382.24,14.387
383.23,14.699
384.23,15.012
385.23,15.325
386.23,15.637
387.23,15.95
388.23,16.263
389.23,16.575
390.23,16.888
391.23,17.201
392.23,17.513
393.23,17.826
394.23,18.139
395.23,18.451
396.23,18.764
397.23,19.077
398.22,19.389
399.22,19.702
400.22,20.015
401.22,20.327
402.22,20.64
403.22,20.953
404.22,21.266
405.22,21.579
406.22,21.892
407.22,22.204
408.22,22.517
409.22,22.83
410.22,23.143
411.22,23.456
412.21,23.768
413.21,24.081
414.21,24.394
415.21,24.707
416.21,25.02
417.21,25.333
418.21,25.645
419.21,25.958
420.21,26.271
421.21,26.584
422.21,26.897
423.21,27.21
424.21,27.523
425.21,27.836
426.2,28.149
427.2,28.462
428.2,28.775
429.2,29.088
430.2,29.401
431.2,29.714
432.2,30.027
433.2,30.34
434.2,30.653
435.2,30.966
436.2,31.279
437.2,31.592
438.2,31.905
439.2,32.218
440.2,32.531
441.19,32.844
442.19,33.158
443.19,33.471
444.19,33.784
445.19,34.097
446.19,34.41
447.19,34.724
448.19,35.037
449.19,35.35
450.19,35.663
451.19,35.976
452.19,36.289
453.19,36.603
454.19,36.916
455.18,37.229
456.18,37.542
457.18,37.855
458.18,38.168
459.18,38.482
460.18,38.795
461.18,39.108
462.18,39.422
463.18,39.735
464.18,40.048
465.18,40.361
466.18,40.675
467.18,40.988
468.18,41.302
469.18,41.615
470.17,41.928
471.17,42.242
472.17,42.555
473.17,42.868
474.17,43.181
475.17,43.495
476.17,43.808
477.17,44.122
478.17,44.435
479.17,44.748
480.17,45.062
481.17,45.375
482.17,45.689
483.17,46.002
484.16,46.315
485.16,46.629
486.16,46.942
487.16,47.256
488.16,47.569
489.16,47.883
490.16,48.196
491.16,48.51
492.16,48.823
493.16,49.137
494.16,49.45
495.16,49.764
496.16,50.077
497.16,50.391
498.16,50.704
499.15,51.018
500.15,51.331
501.15,51.645
502.15,51.958
503.15,52.274
504.15,52.591
505.15,52.912
506.15,53.229
507.15,53.518
508.15,53.746
509.15,53.908
510.15,53.263

==> asm/full_phase_20.csv <==
x,phi
-509.15,53.705
-508.15,54.25
-507.15,54.015
-506.15,53.72
-505.15,53.399
-504.15,53.077
-503.15,52.759
-502.15,52.444
-501.15,52.13
-500.15,51.817
-499.15,51.503
-498.16,51.189
-497.16,50.876
-496.16,50.562
-495.16,50.249
-494.16,49.935
-493.16,49.622
-492.16,49.308
-491.16,48.994
-490.16,48.681
-489.16,48.367
-488.16,48.054
-487.16,47.74
-486.16,47.427
-485.16,47.113
-484.16,46.799
-483.17,46.486
-482.17,46.172
-481.17,45.859
-480.17,45.545
-479.17,45.231
-478.17,44.918
-477.17,44.604
-476.17,44.29
-475.17,43.977
-474.17,43.663
-473.17,43.35
-472.17,43.036
-471.17,42.722
-470.17,42.409
-469.18,42.095
-468.18,41.781
-467.18,41.467
-466.18,41.154
-465.18,40.84
-464.18,40.526
-463.18,40.212
-462.18,39.898
-461.18,39.584
-460.18,39.27
-459.18,38.957
-458.18,38.643
-457.18,38.329
-456.18,38.015
-455.18,37.701
-454.19,37.387
-453.19,37.073
-452.19,36.759
-451.19,36.445
-450.19,36.13
-449.19,35.816
-448.19,35.502
-447.19,35.188
-446.19,34.873
-445.19,34.559
-444.19,34.244
-443.19,33.929
-442.19,33.615
-441.19,33.3
-440.2,32.985
-439.2,32.671
-438.2,32.356
-437.2,32.041
-436.2,31.726
-435.2,31.411
-434.2,31.096
-433.2,30.78
-432.2,30.465
-431.2,30.149
-430.2,29.834
-429.2,29.518
-428.2,29.202
-427.2,28.886
-426.2,28.57
-425.21,28.253
-424.21,27.937
-423.21,27.62
-422.21,27.303
-421.21,26.986
-420.21,26.668
-419.21,26.351
-418.21,26.033
-417.21,25.715
-416.21,25.397
-415.21,25.079
-414.21,24.76
-413.21,24.441
-412.21,24.121
-411.22,23.802
-410.22,23.482
-409.22,23.161
-408.22,22.84
-407.22,22.519
-406.22,22.197
-405.22,21.875
-404.22,21.552
-403.22,21.228
-402.22,20.904
-401.22,20.58
-400.22,20.255
-399.22,19.929
-398.22,19.603
-397.23,19.276
-396.23,18.949
-395.23,18.621
-394.23,18.292
-393.23,17.962
-392.23,17.632
-391.23,17.301
-390.23,16.969
-389.23,16.636
-388.23,16.302
-387.23,15.968
-386.23,15.633
-385.23,15.298
-384.23,14.962
-383.23,14.626
-382.24,14.289
-381.24,13.952
-380.24,13.616
-379.24,13.279
-378.24,12.942
-377.24,12.606
-376.24,12.271
-375.24,11.936
-374.24,11.602
-373.24,11.269
-372.24,10.937
-371.24,10.607
-370.24,10.278
-369.24,9.9509
-368.25,9.6257
-367.25,9.3024
-366.25,8.9813
-365.25,8.6625
-364.25,8.346
-363.25,8.032
-362.25,7.7206
-361.25,7.4117
-360.25,7.1056
-359.25,6.8022
-358.25,6.5015
-357.25,6.2036
-356.25,5.9084
-355.25,5.616
-354.25,5.3262
-353.26,5.0389
-352.26,4.754
-351.26,4.4713
-350.26,4.1904
-349.26,3.9109
-348.26,3.6323
-347.26,3.3539
-346.26,3.075
-345.26,2.7944
-344.26,2.5112
-343.26,2.2239
-342.26,1.9312
-341.26,1.6317
-340.26,1.3242
-339.27,1.0076
-338.27,0.68132
-337.27,0.34539
-336.27,0
-335.27,-0.3546
-334.27,-0.71856
-333.27,-1.0924
-332.27,-1.4761
-331.27,-1.8679
-330.27,-2.2621
-329.27,-2.6495
-328.27,-3.0199
-327.27,-3.3657
-326.27,-3.6842
-325.27,-3.9765
-324.28,-4.2467
-323.28,-4.4994
-322.28,-4.7398
-321.28,-4.9731
-320.28,-5.2047
-319.28,-5.4407
-318.28,-5.6878
-317.28,-5.9536
-316.28,-6.2456
-315.28,-6.568
-314.28,-6.9166
-313.28,-7.2748
-312.28,-7.62
-311.28,-7.9361
-310.29,-8.2196
-309.29,-8.4763
-308.29,-8.7153
-307.29,-8.9476
-306.29,-9.1856
-305.29,-9.4452
-304.29,-9.7492
-303.29,-10.129
-302.29,-10.609
-301.29,-11.149
-300.29,-11.645
-299.29,-12.049
-298.29,-12.384
-297.29,-12.683
-296.29,-12.971
-295.3,-13.263
-294.3,-13.568
-293.3,-13.884
-292.3,-14.201
-291.3,-14.506
-290.3,-14.789
-289.3,-15.048
-288.3,-15.287
-287.3,-15.514
-286.3,-15.738
-285.3,-15.97
-284.3,-16.222
-283.3,-16.508
-282.3,-16.838
-281.31,-17.21
-280.31,-17.592
-279.31,-17.947
-278.31,-18.254
-277.31,-18.516
-276.31,-18.746
-275.31,-18.958
-274.31,-19.168
-273.31,-19.393
-272.31,-19.658
-271.31,-20.008
-270.31,-20.502
-269.31,-21.122
-268.31,-21.681
-267.31,-22.091
-266.32,-22.405
-265.32,-22.677
-264.32,-22.941
-263.32,-23.217
-262.32,-23.521
-261.32,-23.852
-260.32,-24.195
-259.32,-24.524
-258.32,-24.822
-257.32,-25.084
-256.32,-25.317
-255.32,-25.532
-254.32,-25.74
-253.32,-25.955
-252.33,-26.191
-251.33,-26.464
-250.33,-26.791
-249.33,-27.173
-248.33,-27.576
-247.33,-27.947
-246.33,-28.259
-245.33,-28.516
-244.33,-28.737
-243.33,-28.937
-242.33,-29.134
-241.33,-29.343
-240.33,-29.592
-239.33,-29.924
-238.34,-30.413
-237.34,-31.061
-236.34,-31.647
-235.34,-32.063
-234.34,-32.373
-233.34,-32.639
-232.34,-32.9
-231.34,-33.18
-230.34,-33.491
-229.34,-33.836
-228.34,-34.192
-227.34,-34.529
-226.34,-34.825
-225.34,-35.082
-224.34,-35.307
-223.35,-35.514
-222.35,-35.715
-221.35,-35.924
-220.35,-36.154
-219.35,-36.423
-218.35,-36.749
-217.35,-37.133
-216.35,-37.54
-215.35,-37.913
-214.35,-38.223
-213.35,-38.478
-212.35,-38.695
-211.35,-38.891
-210.35,-39.083
-209.36,-39.286
-208.36,-39.523
-207.36,-39.836
-206.36,-40.293
-205.36,-40.923
-204.36,-41.535
-203.36,-41.978
-202.36,-42.305
-201.36,-42.582
-200.36,-42.85
-199.36,-43.136
-198.36,-43.454
-197.36,-43.803
-196.36,-44.16
-195.36,-44.495
-194.37,-44.789
-193.37,-45.042
-192.37,-45.265
-191.37,-45.47
-190.37,-45.67
-189.37,-45.876
-188.37,-46.102
-187.37,-46.366
-186.37,-46.683
-185.37,-47.057
-184.37,-47.456
-183.37,-47.828
-182.37,-48.142
-181.37,-48.4
-180.38,-48.62
-179.38,-48.817
-178.38,-49.006
-177.38,-49.201
-176.38,-49.424
-175.38,-49.705
-174.38,-50.103
-173.38,-50.678
-172.38,-51.324
-171.38,-51.83
-170.38,-52.195
-169.38,-52.492
-168.38,-52.771
-167.38,-53.06
-166.38,-53.377
-165.39,-53.723
-164.39,-54.078
-163.39,-54.413
-162.39,-54.709
-161.39,-54.965
-160.39,-55.189
-159.39,-55.394
-158.39,-55.591
-157.39,-55.793
-156.39,-56.011
-155.39,-56.261
-154.39,-56.559
-153.39,-56.912
-152.39,-57.301
-151.4,-57.676
-150.4,-58
-149.4,-58.268
-148.4,-58.493
-147.4,-58.69
-146.4,-58.874
-145.4,-59.058
-144.4,-59.256
-143.4,-59.494
-142.4,-59.811
-141.4,-60.284
-140.4,-60.935
-139.4,-61.554
-138.4,-61.997
-137.4,-62.33
-136.41,-62.621
-135.41,-62.912
-134.41,-63.225
-133.41,-63.568
-132.41,-63.925
-131.41,-64.267
-130.41,-64.569
-129.41,-64.829
-128.41,-65.055
-127.41,-65.257
-126.41,-65.447
-125.41,-65.638
-124.41,-65.84
-123.41,-66.068
-122.42,-66.337
-121.42,-66.66
-120.42,-67.031
-119.42,-67.411
-118.42,-67.751
-117.42,-68.034
-116.42,-68.265
-115.42,-68.461
-114.42,-68.635
-113.42,-68.8
-112.42,-68.967
-111.42,-69.149
-110.42,-69.37
-109.42,-69.676
-108.42,-70.16
-107.43,-70.879
-106.43,-71.546
-105.43,-71.994
-104.43,-72.327
-103.43,-72.63
-102.43,-72.945
-101.43,-73.293
-100.43,-73.663
-99.431,-74.021
-98.432,-74.336
-97.433,-74.599
-96.433,-74.82
-95.434,-75.01
-94.435,-75.184
-93.435,-75.352
-92.436,-75.525
-91.437,-75.715
-90.437,-75.937
-89.438,-76.208
-88.439,-76.538
-87.439,-76.911
-86.44,-77.275
-85.441,-77.584
-84.442,-77.829
-83.442,-78.023
-82.443,-78.182
-81.444,-78.318
-80.444,-78.44
-79.445,-78.556
-78.446,-78.671
-77.446,-78.794
-76.447,-78.937
-75.448,-79.122
-74.448,-79.418
-73.449,-80.08
-72.45,-81.311
-71.451,-82.021
-70.451,-82.483
-69.452,-82.947
-68.453,-83.428
-67.453,-83.841
-66.454,-84.146
-65.455,-84.364
-64.455,-84.526
-63.456,-84.655
-62.457,-84.763
-61.457,-84.86
-60.458,-84.954
-59.459,-85.052
-58.46,-85.162
-57.46,-85.298
-56.461,-85.482
-55.462,-85.743
-54.462,-86.098
-53.463,-86.495
-52.464,-86.827
-51.464,-87.052
-50.465,-87.193
-49.466,-87.28
-48.466,-87.333
-47.467,-87.364
-46.468,-87.384
-45.469,-87.4
-44.469,-87.418
-43.47,-87.444
-42.471,-87.485
-41.471,-87.546
-40.472,-87.631
-39.473,-87.741
-38.473,-87.875
-37.474,-88.025
-36.475,-88.181
-35.475,-88.331
-34.476,-88.47
-33.477,-88.594
-32.478,-88.706
-31.478,-88.811
-30.479,-88.915
-29.48,-89.027
-28.48,-89.161
-27.481,-89.344
-26.482,-89.625
-25.482,-90.071
-24.483,-90.624
-23.484,-91.061
-22.484,-91.33
-21.485,-91.499
-20.486,-91.615
-19.487,-91.706
-18.487,-91.785
-17.488,-91.862
-16.489,-91.946
-15.489,-92.047
-14.49,-92.175
-13.491,-92.339
-12.491,-92.544
-11.492,-92.778
-10.493,-93.01
-9.4934,-93.211
-8.4941,-93.365
-7.4948,-93.478
-6.4955,-93.556
-5.4962,-93.611
-4.4969,-93.648
-3.4976,-93.672
-2.4983,-93.688
-1.499,-93.698
-0.49965,-93.702
0.49965,-93.702
1.499,-93.698
2.4983,-93.689
3.4976,-93.673
4.4969,-93.648
5.4962,-93.611
6.4955,-93.557
7.4948,-93.478
8.4941,-93.366
9.4934,-93.211
10.493,-93.01
11.492,-92.778
12.491,-92.544
13.491,-92.339
14.49,-92.175
15.489,-92.048
16.489,-91.947
17.488,-91.862
18.487,-91.785
19.487,-91.706
20.486,-91.615
21.485,-91.498
22.484,-91.329
23.484,-91.058
24.483,-90.621
25.482,-90.069
26.482,-89.625
27.481,-89.345
28.48,-89.162
29.48,-89.027
30.479,-88.915
31.478,-88.811
32.478,-88.706
33.477,-88.593
34.476,-88.468
35.475,-88.33
36.475,-88.179
37.474,-88.024
38.473,-87.874
39.473,-87.741
40.472,-87.631
41.471,-87.547
42.471,-87.486
43.47,-87.445
44.469,-87.419
45.469,-87.401
46.468,-87.385
47.467,-87.365
48.466,-87.333
49.466,-87.28
50.465,-87.193
51.464,-87.051
52.464,-86.825
53.463,-86.494
54.462,-86.099
55.462,-85.745
56.461,-85.485
57.46,-85.301
58.46,-85.163
59.459,-85.052
60.458,-84.954
61.457,-84.859
62.457,-84.761
63.456,-84.652
64.455,-84.522
65.455,-84.359
66.454,-84.14
67.453,-83.837
68.453,-83.428
69.452,-82.951
70.451,-82.486
71.451,-82.018
72.45,-81.293
73.449,-80.075
74.448,-79.424
75.448,-79.128
76.447,-78.941
77.446,-78.798
78.446,-78.673
79.445,-78.557
80.444,-78.44
81.444,-78.317
82.443,-78.18
83.442,-78.021
84.442,-77.826
85.441,-77.582
86.44,-77.274
87.439,-76.912
88.439,-76.54
89.438,-76.209
90.437,-75.938
91.437,-75.715
92.436,-75.524
93.435,-75.35
94.435,-75.181
95.434,-75.007
96.433,-74.816
97.433,-74.597
98.432,-74.335
99.431,-74.022
100.43,-73.665
101.43,-73.294
102.43,-72.944
103.43,-72.626
104.43,-72.32
105.43,-71.984
106.43,-71.537
107.43,-70.879
108.42,-70.167
109.42,-69.681
110.42,-69.372
111.42,-69.149
112.42,-68.965
113.42,-68.797
114.42,-68.632
115.42,-68.458
116.42,-68.263
117.42,-68.033
118.42,-67.752
119.42,-67.413
120.42,-67.033
121.42,-66.661
122.42,-66.335
123.41,-66.065
124.41,-65.836
125.41,-65.634
126.41,-65.444
127.41,-65.254
128.41,-65.054
129.41,-64.83
130.41,-64.572
131.41,-64.27
132.41,-63.927
133.41,-63.566
134.41,-63.22
135.41,-62.904
136.41,-62.613
137.4,-62.323
138.4,-61.995
139.4,-61.558
140.4,-60.944
141.4,-60.287
142.4,-59.809
143.4,-59.488
144.4,-59.251
145.4,-59.053
146.4,-58.871
147.4,-58.689
148.4,-58.494
149.4,-58.271
150.4,-58.004
151.4,-57.679
152.39,-57.3
153.39,-56.908
154.39,-56.553
155.39,-56.255
156.39,-56.006
157.39,-55.79
158.39,-55.591
159.39,-55.396
160.39,-55.193
161.39,-54.969
162.39,-54.713
163.39,-54.414
164.39,-54.074
165.39,-53.714
166.38,-53.367
167.38,-53.052
168.38,-52.767
169.38,-52.494
170.38,-52.202
171.38,-51.841
172.38,-51.332
173.38,-50.672
174.38,-50.089
175.38,-49.694
176.38,-49.418
177.38,-49.2
178.38,-49.007
179.38,-48.821
180.38,-48.625
181.37,-48.406
182.37,-48.145
183.37,-47.825
184.37,-47.447
185.37,-47.045
186.37,-46.674
187.37,-46.362
188.37,-46.103
189.37,-45.88
190.37,-45.677
191.37,-45.478
192.37,-45.271
193.37,-45.045
194.37,-44.786
195.36,-44.486
196.36,-44.146
197.36,-43.789
198.36,-43.447
199.36,-43.137
200.36,-42.859
201.36,-42.595
202.36,-42.319
203.36,-41.987
204.36,-41.528
205.36,-40.895
206.36,-40.27
207.36,-39.829
208.36,-39.526
209.36,-39.294
210.35,-39.092
211.35,-38.9
212.35,-38.7
213.35,-38.477
214.35,-38.215
215.35,-37.897
216.35,-37.521
217.35,-37.121
218.35,-36.749
219.35,-36.432
220.35,-36.167
221.35,-35.937
222.35,-35.725
223.35,-35.518
224.34,-35.304
225.34,-35.07
226.34,-34.807
227.34,-34.507
228.34,-34.175
229.34,-33.832
230.34,-33.502
231.34,-33.2
232.34,-32.923
233.34,-32.656
234.34,-32.377
235.34,-32.046
236.34,-31.604
237.34,-31.01
238.34,-30.4
239.33,-29.94
240.33,-29.615
241.33,-29.363
242.33,-29.146
243.33,-28.939
244.33,-28.728
245.33,-28.497
246.33,-28.232
247.33,-27.92
248.33,-27.563
249.33,-27.181
250.33,-26.816
251.33,-26.492
252.33,-26.212
253.32,-25.965
254.32,-25.736
255.32,-25.514
256.32,-25.288
257.32,-25.049
258.32,-24.789
259.32,-24.505
260.32,-24.199
261.32,-23.88
262.32,-23.563
263.32,-23.257
264.32,-22.963
265.32,-22.672
266.32,-22.366
267.31,-22.018
268.31,-21.593
269.31,-21.077
270.31,-20.537
271.31,-20.076
272.31,-19.715
273.31,-19.423
274.31,-19.171
275.31,-18.937
276.31,-18.707
277.31,-18.468
278.31,-18.211
279.31,-17.925
280.31,-17.606
281.31,-17.26
282.3,-16.903
283.3,-16.558
284.3,-16.24
285.3,-15.953
286.3,-15.691
287.3,-15.447
288.3,-15.213
289.3,-14.983
290.3,-14.75
291.3,-14.509
292.3,-14.255
293.3,-13.983
294.3,-13.687
295.3,-13.363
296.29,-13.01
297.29,-12.631
298.29,-12.236
299.29,-11.836
300.29,-11.441
301.29,-11.056
302.29,-10.683
303.29,-10.322
304.29,-9.9704
305.29,-9.6287
306.29,-9.2968
307.29,-8.9745
308.29,-8.6617
309.29,-8.3576
310.29,-8.0612
311.28,-7.7713
312.28,-7.4863
313.28,-7.2049
314.28,-6.9259
315.28,-6.6482
316.28,-6.3708
317.28,-6.0929
318.28,-5.8139
319.28,-5.5333
320.28,-5.2506
321.28,-4.9657
322.28,-4.6781
323.28,-4.3879
324.28,-4.0948
325.27,-3.7988
326.27,-3.5
327.27,-3.1982
328.27,-2.8934
329.27,-2.5859
330.27,-2.2755
331.27,-1.9623
332.27,-1.6465
333.27,-1.3282
334.27,-1.0074
335.27,-0.68425
336.27,-0.35893
337.27,-0.031556
338.27,0.2977
339.27,0.62867
340.26,0.96117
341.26,1.295
342.26,1.63
343.26,1.9659
344.26,2.3026
345.26,2.6399
346.26,2.9775
347.26,3.3152
348.26,3.6529
349.26,3.9905
350.26,4.3277
351.26,4.6645
352.26,5.0007
353.26,5.3363
354.25,5.6712
355.25,6.0053
356.25,6.3387
357.25,6.6712
358.25,7.0029
359.25,7.3338
360.25,7.6639
361.25,7.9932
362.25,8.3217
363.25,8.6495
364.25,8.9765
365.25,9.3028
366.25,9.6284
367.25,9.9533
368.25,10.278
369.24,10.601
370.24,10.924
371.24,11.247
372.24,11.569
373.24,11.89
374.24,12.211
375.24,12.531
376.24,12.851
377.24,13.171
378.24,13.49
379.24,13.809
380.24,14.128
381.24,14.446
382.24,14.764
383.23,15.082
384.23,15.4
385.23,15.717
386.23,16.034
387.23,16.351
388.23,16.667
389.23,16.984
390.23,17.3
391.23,17.616
392.23,17.932
393.23,18.247
394.23,18.563
395.23,18.878
396.23,19.193
397.23,19.508
398.22,19.823
399.22,20.138
400.22,20.453
401.22,20.768
402.22,21.083
403.22,21.397
404.22,21.712
405.22,22.026
406.22,22.341
407.22,22.655
408.22,22.969
409.22,23.283
410.22,23.598
411.22,23.912
412.21,24.225
413.21,24.539
414.21,24.853
415.21,25.167
416.21,25.481
417.21,25.794
418.21,26.108
419.21,26.422
420.21,26.735
421.21,27.049
422.21,27.363
423.21,27.676
424.21,27.99
425.21,28.304
426.2,28.617
427.2,28.931
428.2,29.244
429.2,29.558
430.2,29.871
431.2,30.184
432.2,30.498
433.2,30.811
434.2,31.124
435.2,31.438
436.2,31.751
437.2,32.064
438.2,32.378
439.2,32.691
440.2,33.004
441.19,33.318
442.19,33.631
443.19,33.944
444.19,34.258
445.19,34.571
446.19,34.885
447.19,35.198
448.19,35.511
449.19,35.825
450.19,36.138
451.19,36.451
452.19,36.764
453.19,37.078
454.19,37.391
455.18,37.704
456.18,38.017
457.18,38.331
458.18,38.644
459.18,38.957
460.18,39.27
461.18,39.584
462.18,39.897
463.18,40.21
464.18,40.524
465.18,40.837
466.18,41.15
467.18,41.464
468.18,41.777
469.18,42.09
470.17,42.404
471.17,42.717
472.17,43.03
473.17,43.344
474.17,43.657
475.17,43.97
476.17,44.284
477.17,44.597
478.17,44.91
479.17,45.224
480.17,45.537
481.17,45.85
482.17,46.164
483.17,46.477
484.16,46.79
485.16,47.104
486.16,47.417
487.16,47.731
488.16,48.044
489.16,48.357
490.16,48.671
491.16,48.984
492.16,49.298
493.16,49.611
494.16,49.925
495.16,50.238
496.16,50.551
497.16,50.865
498.16,51.178
499.15,51.492
500.15,51.805
501.15,52.119
502.15,52.432
503.15,52.748
504.15,53.065
505.15,53.387
506.15,53.706
507.15,53.998
508.15,54.23
509.15,54.398
510.15,53.705

==> asm/full_phase_26.csv <==
x,phi
-509.15,53.414
-508.15,53.981
-507.15,53.724
-506.15,53.412
-505.15,53.081
-504.15,52.753
-503.15,52.432
-502.15,52.114
-501.15,51.797
-500.15,51.481
-499.15,51.164
-498.16,50.848
-497.16,50.531
-496.16,50.214
-495.16,49.897
-494.16,49.58
-493.16,49.262
-492.16,48.945
-491.16,48.627
-490.16,48.309
-489.16,47.991
-488.16,47.673
-487.16,47.354
-486.16,47.035
-485.16,46.717
-484.16,46.397
-483.17,46.078
-482.17,45.758
-481.17,45.438
-480.17,45.118
-479.17,44.797
-478.17,44.476
-477.17,44.154
-476.17,43.833
-475.17,43.51
-474.17,43.188
-473.17,42.865
-472.17,42.541
-471.17,42.217
-470.17,41.893
-469.18,41.568
-468.18,41.242
-467.18,40.916
-466.18,40.589
-465.18,40.262
-464.18,39.934
-463.18,39.605
-462.18,39.276
-461.18,38.946
-460.18,38.615
-459.18,38.284
-458.18,37.952
-457.18,37.62
-456.18,37.286
-455.18,36.953
-454.19,36.618
-453.19,36.284
-452.19,35.948
-451.19,35.613
-450.19,35.277
-449.19,34.941
-448.19,34.604
-447.19,34.268
-446.19,33.931
-445.19,33.595
-444.19,33.259
-443.19,32.924
-442.19,32.59
-441.19,32.256
-440.2,31.923
-439.2,31.591
-438.2,31.26
-437.2,30.93
-436.2,30.602
-435.2,30.276
-434.2,29.951
-433.2,29.628
-432.2,29.306
-431.2,28.987
-430.2,28.67
-429.2,28.355
-428.2,28.042
-427.2,27.731
-426.2,27.423
-425.21,27.117
-424.21,26.814
-423.21,26.513
-422.21,26.214
-421.21,25.918
-420.21,25.625
-419.21,25.334
-418.21,25.046
-417.21,24.759
-416.21,24.475
-415.21,24.193
-414.21,23.912
-413.21,23.632
-412.21,23.352
-411.22,23.073
-410.22,22.792
-409.22,22.509
-408.22,22.223
-407.22,21.931
-406.22,21.634
-405.22,21.329
-404.22,21.014
-403.22,20.691
-402.22,20.357
-401.22,20.013
-400.22,19.661
-399.22,19.3
-398.22,18.932
-397.23,18.557
-396.23,18.175
-395.23,17.789
-394.23,17.405
-393.23,17.031
-392.23,16.675
-391.23,16.342
-390.23,16.034
-389.23,15.749
-388.23,15.484
-387.23,15.234
-386.23,14.995
-385.23,14.762
-384.23,14.528
-383.23,14.289
-382.24,14.038
-381.24,13.765
-380.24,13.465
-379.24,13.134
-378.24,12.779
-377.24,12.419
-376.24,12.077
-375.24,11.766
-374.24,11.487
-373.24,11.233
-372.24,10.993
-371.24,10.758
-370.24,10.512
-369.24,10.238
-368.25,9.9097
-367.25,9.4954
-366.25,8.9867
-365.25,8.4546
-364.25,7.9941
-363.25,7.6218
-362.25,7.3074
-361.25,7.0203
-360.25,6.7391
-359.25,6.4501
-358.25,6.1475
-357.25,5.8338
-356.25,5.5196
-355.25,5.2182
-354.25,4.9383
-353.26,4.6813
-352.26,4.4428
-351.26,4.215
-350.26,3.9885
-349.26,3.7521
-348.26,3.4927
-347.26,3.1965
-346.26,2.854
-345.26,2.4741
-344.26,2.0905
-343.26,1.7413
-342.26,1.4417
-341.26,1.1854
-340.26,0.95804
-339.27,0.7443
-338.27,0.5284
-337.27,0.29054
-336.27,0
-335.27,-0.39398
-334.27,-0.94017
-333.27,-1.5546
-332.27,-2.0554
-331.27,-2.4215
-330.27,-2.7122
-329.27,-2.973
-328.27,-3.232
-327.27,-3.5081
-326.27,-3.8125
-325.27,-4.1439
-324.28,-4.4853
-323.28,-4.8114
-322.28,-5.105
-321.28,-5.3638
-320.28,-5.5952
-319.28,-5.8103
-318.28,-6.0211
-317.28,-6.2408
-316.28,-6.4845
-315.28,-6.7703
-314.28,-7.1136
-313.28,-7.5093
-312.28,-7.9151
-311.28,-8.2782
-310.29,-8.5796
-309.29,-8.8295
-308.29,-9.0464
-307.29,-9.2478
-306.29,-9.4503
-305.29,-9.6741
-304.29,-9.9505
-303.29,-10.336
-302.29,-10.894
-301.29,-11.539
-300.29,-12.051
-299.29,-12.412
-298.29,-12.696
-297.29,-12.951
-296.29,-13.209
-295.3,-13.489
-294.3,-13.804
-293.3,-14.151
-292.3,-14.506
-291.3,-14.837
-290.3,-15.129
-289.3,-15.381
-288.3,-15.604
-287.3,-15.812
-286.3,-16.016
-285.3,-16.231
-284.3,-16.472
-283.3,-16.757
-282.3,-17.104
-281.31,-17.506
-280.31,-17.915
-279.31,-18.277
-278.31,-18.575
-277.31,-18.821
-276.31,-19.033
-275.31,-19.231
-274.31,-19.43
-273.31,-19.65
-272.31,-19.92
-271.31,-20.293
-270.31,-20.835
-269.31,-21.477
-268.31,-22.002
-267.31,-22.376
-266.32,-22.669
-265.32,-22.932
-264.32,-23.197
-263.32,-23.485
-262.32,-23.807
-261.32,-24.158
-260.32,-24.513
-259.32,-24.841
-258.32,-25.129
-257.32,-25.377
-256.32,-25.599
-255.32,-25.806
-254.32,-26.01
-253.32,-26.225
-252.33,-26.465
-251.33,-26.749
-250.33,-27.091
-249.33,-27.486
-248.33,-27.889
-247.33,-28.25
-246.33,-28.548
-245.33,-28.796
-244.33,-29.011
-243.33,-29.211
-242.33,-29.41
-241.33,-29.626
-240.33,-29.885
-239.33,-30.234
-238.34,-30.735
-237.34,-31.364
-236.34,-31.921
-235.34,-32.326
-234.34,-32.638
-233.34,-32.913
-232.34,-33.185
-231.34,-33.476
-230.34,-33.797
-229.34,-34.144
-228.34,-34.495
-227.34,-34.821
-226.34,-35.109
-225.34,-35.36
-224.34,-35.584
-223.35,-35.793
-222.35,-35.998
-221.35,-36.211
-220.35,-36.448
-219.35,-36.724
-218.35,-37.054
-217.35,-37.435
-216.35,-37.832
-215.35,-38.196
-214.35,-38.502
-213.35,-38.757
-212.35,-38.976
-211.35,-39.177
-210.35,-39.373
-209.36,-39.582
-208.36,-39.824
-207.36,-40.139
-206.36,-40.588
-205.36,-41.197
-204.36,-41.8
-203.36,-42.252
-202.36,-42.589
-201.36,-42.875
-200.36,-43.15
-199.36,-43.439
-198.36,-43.755
-197.36,-44.097
-196.36,-44.447
-195.36,-44.777
-194.37,-45.07
-193.37,-45.325
-192.37,-45.552
-191.37,-45.76
-190.37,-45.963
-189.37,-46.172
-188.37,-46.4
-187.37,-46.663
-186.37,-46.977
-185.37,-47.344
-184.37,-47.738
-183.37,-48.109
-182.37,-48.425
-181.37,-48.688
-180.38,-48.911
-179.38,-49.11
-178.38,-49.301
-177.38,-49.497
-176.38,-49.718
-175.38,-49.995
-174.38,-50.384
-173.38,-50.949
-172.38,-51.601
-171.38,-52.12
-170.38,-52.493
-169.38,-52.792
-168.38,-53.069
-167.38,-53.355
-166.38,-53.667
-165.39,-54.008
-164.39,-54.361
-163.39,-54.697
-162.39,-54.997
-161.39,-55.255
-160.39,-55.482
-159.39,-55.689
-158.39,-55.887
-157.39,-56.087
-156.39,-56.304
-155.39,-56.551
-154.39,-56.846
-153.39,-57.196
-152.39,-57.584
-151.4,-57.962
-150.4,-58.291
-149.4,-58.561
-148.4,-58.787
-147.4,-58.984
-146.4,-59.167
-145.4,-59.349
-144.4,-59.545
-143.4,-59.778
-142.4,-60.092
-141.4,-60.563
-140.4,-61.223
-139.4,-61.851
-138.4,-62.295
-137.4,-62.625
-136.41,-62.912
-135.41,-63.199
-134.41,-63.51
-133.41,-63.852
-132.41,-64.211
-131.41,-64.556
-130.41,-64.862
-129.41,-65.123
-128.41,-65.349
-127.41,-65.55
-126.41,-65.739
-125.41,-65.928
-124.41,-66.129
-123.41,-66.355
-122.42,-66.623
-121.42,-66.946
-120.42,-67.319
-119.42,-67.702
-118.42,-68.044
-117.42,-68.327
-116.42,-68.558
-115.42,-68.752
-114.42,-68.925
-113.42,-69.089
-112.42,-69.254
-111.42,-69.436
-110.42,-69.656
-109.42,-69.963
-108.42,-70.451
-107.43,-71.175
-106.43,-71.838
-105.43,-72.281
-104.43,-72.612
-103.43,-72.913
-102.43,-73.23
-101.43,-73.579
-100.43,-73.953
-99.431,-74.314
-98.432,-74.63
-97.433,-74.892
-96.433,-75.111
-95.434,-75.3
-94.435,-75.473
-93.435,-75.64
-92.436,-75.813
-91.437,-76.003
-90.437,-76.225
-89.438,-76.497
-88.439,-76.828
-87.439,-77.203
-86.44,-77.567
-85.441,-77.875
-84.442,-78.119
-83.442,-78.312
-82.443,-78.471
-81.444,-78.606
-80.444,-78.729
-79.445,-78.845
-78.446,-78.961
-77.446,-79.085
-76.447,-79.229
-75.448,-79.418
-74.448,-79.719
-73.449,-80.379
-72.45,-81.572
-71.451,-82.289
-70.451,-82.761
-69.452,-83.234
-68.453,-83.721
-67.453,-84.134
-66.454,-84.437
-65.455,-84.653
-64.455,-84.814
-63.456,-84.942
-62.457,-85.05
-61.457,-85.148
-60.458,-85.242
-59.459,-85.34
-58.46,-85.451
-57.46,-85.589
-56.461,-85.774
-55.462,-86.036
-54.462,-86.391
-53.463,-86.787
-52.464,-87.117
-51.464,-87.341
-50.465,-87.483
-49.466,-87.57
-48.466,-87.623
-47.467,-87.655
-46.468,-87.675
-45.469,-87.691
-44.469,-87.71
-43.47,-87.737
-42.471,-87.778
-41.471,-87.839
-40.472,-87.924
-39.473,-88.034
-38.473,-88.167
-37.474,-88.317
-36.475,-88.472
-35.475,-88.622
-34.476,-88.76
-33.477,-88.884
-32.478,-88.996
-31.478,-89.101
-30.479,-89.205
-29.48,-89.317
-28.48,-89.452
-27.481,-89.635
-26.482,-89.917
-25.482,-90.361
-24.483,-90.914
-23.484,-91.349
-22.484,-91.619
-21.485,-91.788
-20.486,-91.905
-19.487,-91.996
-18.487,-92.075
-17.488,-92.153
-16.489,-92.237
-15.489,-92.339
-14.49,-92.466
-13.491,-92.631
-12.491,-92.835
-11.492,-93.069
-10.493,-93.301
-9.4934,-93.501
-8.4941,-93.656
-7.4948,-93.769
-6.4955,-93.847
-5.4962,-93.902
-4.4969,-93.939
-3.4976,-93.964
-2.4983,-93.98
-1.499,-93.99
-0.49965,-93.994
0.49965,-93.994
1.499,-93.99
2.4983,-93.98
3.4976,-93.964
4.4969,-93.939
5.4962,-93.902
6.4955,-93.847
7.4948,-93.769
8.4941,-93.656
9.4934,-93.501
10.493,-93.301
11.492,-93.069
12.491,-92.835
13.491,-92.631
14.49,-92.466
15.489,-92.339
16.489,-92.237
17.488,-92.153
18.487,-92.075
19.487,-91.996
20.486,-91.905
21.485,-91.788
22.484,-91.619
23.484,-91.349
24.483,-90.914
25.482,-90.361
26.482,-89.917
27.481,-89.635
28.48,-89.452
29.48,-89.317
30.479,-89.205
31.478,-89.101
32.478,-88.996
33.477,-88.884
34.476,-88.76
35.475,-88.622
36.475,-88.472
37.474,-88.317
38.473,-88.167
39.473,-88.034
40.472,-87.924
41.471,-87.839
42.471,-87.778
43.47,-87.737
44.469,-87.71
45.469,-87.691
46.468,-87.675
47.467,-87.655
48.466,-87.623
49.466,-87.57
50.465,-87.483
51.464,-87.341
52.464,-87.117
53.463,-86.787
54.462,-86.391
55.462,-86.036
56.461,-85.774
57.46,-85.589
58.46,-85.451
59.459,-85.34
60.458,-85.242
61.457,-85.148
62.457,-85.05
63.456,-84.942
64.455,-84.814
65.455,-84.653
66.454,-84.437
67.453,-84.134
68.453,-83.721
69.452,-83.234
70.451,-82.761
71.451,-82.289
72.45,-81.572
73.449,-80.379
74.448,-79.719
75.448,-79.418
76.447,-79.229
77.446,-79.085
78.446,-78.961
79.445,-78.845
80.444,-78.729
81.444,-78.606
82.443,-78.471
83.442,-78.312
84.442,-78.119
85.441,-77.875
86.44,-77.567
87.439,-77.203
88.439,-76.828
89.438,-76.497
90.437,-76.225
91.437,-76.003
92.436,-75.813
93.435,-75.64
94.435,-75.473
95.434,-75.3
96.433,-75.111
97.433,-74.892
98.432,-74.63
99.431,-74.314
100.43,-73.953
101.43,-73.579
102.43,-73.23
103.43,-72.913
104.43,-72.612
105.43,-72.281
106.43,-71.838
107.43,-71.175
108.42,-70.451
109.42,-69.963
110.42,-69.656
111.42,-69.436
112.42,-69.254
113.42,-69.089
114.42,-68.925
115.42,-68.752
116.42,-68.558
117.42,-68.327
118.42,-68.044
119.42,-67.702
120.42,-67.319
121.42,-66.946
122.42,-66.623
123.41,-66.355
124.41,-66.129
125.41,-65.928
126.41,-65.739
127.41,-65.55
128.41,-65.349
129.41,-65.123
130.41,-64.862
131.41,-64.556
132.41,-64.211
133.41,-63.852
134.41,-63.51
135.41,-63.199
136.41,-62.912
137.4,-62.625
138.4,-62.295
139.4,-61.851
140.4,-61.223
141.4,-60.563
142.4,-60.092
143.4,-59.778
144.4,-59.545
145.4,-59.349
146.4,-59.167
147.4,-58.984
148.4,-58.787
149.4,-58.561
150.4,-58.291
151.4,-57.962
152.39,-57.584
153.39,-57.196
154.39,-56.846
155.39,-56.551
156.39,-56.304
157.39,-56.087
158.39,-55.887
159.39,-55.689
160.39,-55.482
161.39,-55.255
162.39,-54.997
163.39,-54.697
164.39,-54.361
165.39,-54.008
166.38,-53.667
167.38,-53.355
168.38,-53.069
169.38,-52.792
170.38,-52.493
171.38,-52.12
172.38,-51.601
173.38,-50.949
174.38,-50.384
175.38,-49.995
176.38,-49.718
177.38,-49.497
178.38,-49.301
179.38,-49.11
180.38,-48.911
181.37,-48.688
182.37,-48.425
183.37,-48.109
184.37,-47.738
185.37,-47.344
186.37,-46.977
187.37,-46.663
188.37,-46.4
189.37,-46.172
190.37,-45.963
191.37,-45.76
192.37,-45.552
193.37,-45.325
194.37,-45.07
195.36,-44.777
196.36,-44.447
197.36,-44.097
198.36,-43.755
199.36,-43.439
200.36,-43.15
201.36,-42.875
202.36,-42.589
203.36,-42.252
204.36,-41.8
205.36,-41.197
206.36,-40.588
207.36,-40.139
208.36,-39.824
209.36,-39.582
210.35,-39.373
211.35,-39.177
212.35,-38.976
213.35,-38.757
214.35,-38.502
215.35,-38.196
216.35,-37.832
217.35,-37.435
218.35,-37.054
219.35,-36.724
220.35,-36.448
221.35,-36.211
222.35,-35.998
223.35,-35.793
224.34,-35.584
225.34,-35.36
226.34,-35.109
227.34,-34.821
228.34,-34.495
229.34,-34.144
230.34,-33.797
231.34,-33.476
232.34,-33.185
233.34,-32.913
234.34,-32.638
235.34,-32.326
236.34,-31.921
237.34,-31.364
238.34,-30.735
239.33,-30.234
240.33,-29.885
241.33,-29.626
242.33,-29.41
243.33,-29.211
244.33,-29.011
245.33,-28.796
246.33,-28.548
247.33,-28.25
248.33,-27.889
249.33,-27.486
250.33,-27.091
251.33,-26.749
252.33,-26.465
253.32,-26.225
254.32,-26.01
255.32,-25.806
256.32,-25.599
257.32,-25.377
258.32,-25.129
259.32,-24.841
260.32,-24.513
261.32,-24.158
262.32,-23.807
263.32,-23.485
264.32,-23.197
265.32,-22.932
266.32,-22.669
267.31,-22.376
268.31,-22.002
269.31,-21.477
270.31,-20.835
271.31,-20.293
272.31,-19.92
273.31,-19.65
274.31,-19.43
275.31,-19.231
276.31,-19.033
277.31,-18.821
278.31,-18.575
279.31,-18.277
280.31,-17.915
281.31,-17.506
282.3,-17.104
283.3,-16.757
284.3,-16.472
285.3,-16.231
286.3,-16.016
287.3,-15.812
288.3,-15.604
289.3,-15.381
290.3,-15.129
291.3,-14.837
292.3,-14.506
293.3,-14.151
294.3,-13.804
295.3,-13.489
296.29,-13.209
297.29,-12.951
298.29,-12.696
299.29,-12.412
300.29,-12.051
301.29,-11.539
302.29,-10.894
303.29,-10.336
304.29,-9.9505
305.29,-9.6741
306.29,-9.4503
307.29,-9.2478
308.29,-9.0464
309.29,-8.8295
310.29,-8.5796
311.28,-8.2782
312.28,-7.9151
313.28,-7.5093
314.28,-7.1136
315.28,-6.7703
316.28,-6.4845
317.28,-6.2408
318.28,-6.0211
319.28,-5.8103
320.28,-5.5952
321.28,-5.3637
322.28,-5.105
323.28,-4.8114
324.28,-4.4853
325.27,-4.1439
326.27,-3.8125
327.27,-3.5081
328.27,-3.232
329.27,-2.973
330.27,-2.7122
331.27,-2.4215
332.27,-2.0554
333.27,-1.5546
334.27,-0.94016
335.27,-0.39398
336.27,-1.1689e-05
337.27,0.29053
338.27,0.5284
339.27,0.7443
340.26,0.95804
341.26,1.1854
342.26,1.4418
343.26,1.7413
344.26,2.0905
345.26,2.4741
346.26,2.854
347.26,3.1964
348.26,3.4927
349.26,3.7521
350.26,3.9885
351.26,4.215
352.26,4.4428
353.26,4.6814
354.25,4.9384
355.25,5.2182
356.25,5.5196
357.25,5.8338
358.25,6.1475
359.25,6.4501
360.25,6.7391
361.25,7.0203
362.25,7.3074
363.25,7.6218
364.25,7.9941
365.25,8.4546
366.25,8.9867
367.25,9.4953
368.25,9.9097
369.24,10.238
370.24,10.512
371.24,10.758
372.24,10.993
373.24,11.233
374.24,11.487
375.24,11.766
376.24,12.077
377.24,12.419
378.24,12.779
379.24,13.134
380.24,13.465
381.24,13.765
382.24,14.038
383.23,14.289
384.23,14.528
385.23,14.762
386.23,14.995
387.23,15.234
388.23,15.484
389.23,15.749
390.23,16.034
391.23,16.342
392.23,16.675
393.23,17.031
394.23,17.405
395.23,17.789
396.23,18.175
397.23,18.557
398.22,18.932
399.22,19.3
400.22,19.661
401.22,20.013
402.22,20.357
403.22,20.691
404.22,21.014
405.22,21.329
406.22,21.634
407.22,21.931
408.22,22.223
409.22,22.509
410.22,22.792
411.22,23.073
412.21,23.352
413.21,23.632
414.21,23.912
415.21,24.193
416.21,24.475
417.21,24.759
418.21,25.046
419.21,25.334
420.21,25.625
421.21,25.918
422.21,26.214
423.21,26.513
424.21,26.814
425.21,27.117
426.2,27.423
427.2,27.731
428.2,28.042
429.2,28.355
430.2,28.67
431.2,28.987
432.2,29.306
433.2,29.628
434.2,29.951
435.2,30.276
436.2,30.602
437.2,30.93
438.2,31.26
439.2,31.591
440.2,31.923
441.19,32.256
442.19,32.59
443.19,32.924
444.19,33.26
445.19,33.595
446.19,33.931
447.19,34.268
448.19,34.604
449.19,34.941
450.19,35.277
451.19,35.613
452.19,35.948
453.19,36.284
454.19,36.618
455.18,36.953
456.18,37.286
457.18,37.62
458.18,37.952
459.18,38.284
460.18,38.615
461.18,38.946
462.18,39.276
463.18,39.605
464.18,39.934
465.18,40.262
466.18,40.589
467.18,40.916
468.18,41.242
469.18,41.568
470.17,41.893
471.17,42.217
472.17,42.541
473.17,42.865
474.17,43.188
475.17,43.51
476.17,43.833
477.17,44.154
478.17,44.476
479.17,44.797
480.17,45.118
481.17,45.438
482.17,45.758
483.17,46.078
484.16,46.397
485.16,46.717
486.16,47.035
487.16,47.354
488.16,47.673
489.16,47.991
490.16,48.309
491.16,48.627
492.16,48.945
493.16,49.262
494.16,49.58
495.16,49.897
496.16,50.214
497.16,50.531
498.16,50.848
499.15,51.164
500.15,51.481
501.15,51.797
502.15,52.114
503.15,52.432
504.15,52.753
505.15,53.081
506.15,53.412
507.15,53.724
508.15,53.983
509.15,54.184
510.15,53.414

==> band/abs_e_G.5.csv <==
x,e
0,0.235309934015811
0.0038961038961039,0.235727465211874
0.00779220779220779,0.236494648716743
0.0116883116883117,0.237608046654255
0.0155844155844156,0.239063487355787
0.0194805194805195,0.240856188513347
0.0233766233766234,0.24298090243836
0.0272727272727273,0.245432078335843
0.0311688311688312,0.248204036503012
0.0350649350649351,0.251291149704213
0.038961038961039,0.254688027608734
0.0428571428571429,0.258389701037728
0.0467532467532468,0.262391803779584
0.0506493506493507,0.2666907508331
0.0545454545454545,0.271283913071154
0.0584415584415584,0.276169789448519
0.0623376623376623,0.281348178991524
0.0662337662337662,0.28682035591192
0.0701298701298701,0.292589252313165
0.074025974025974,0.298659654157946
0.0779220779220779,0.305038417520679
0.0818181818181818,0.311734713767081
0.0857142857142857,0.318760314333323
0.0896103896103896,0.326129928421745
0.0935064935064935,0.333861610469716
0.0974025974025974,0.341977259081342
0.101298701298701,0.350503235817292
0.105194805194805,0.359471141675678
0.109090909090909,0.368918802572174
0.112987012987013,0.378891534665532
0.116883116883117,0.389443789189289
0.120779220779221,0.400641319764405
0.124675324675325,0.412564081690325
0.128571428571429,0.425310177387954
0.132467532467532,0.439001331469853
0.136363636363636,0.453790661448109
0.14025974025974,0.469873998833154
0.144155844155844,0.487506896728433
0.148051948051948,0.507031128733462
0.151948051948052,0.528917831886885
0.155844155844156,0.55384165159503
0.15974025974026,0.582817162997761
0.163636363636364,0.617473236886079
0.167532467532468,0.660676206846305
0.171428571428571,0.718221838805613
0.175324675324675,0.805013987760962
0.179220779220779,0.989034884751191
0.183116883116883,1
0.187012987012987,0.810309031529366
0.190909090909091,0.723365834277029
0.194805194805195,0.66645417063802
0.198701298701299,0.624143200352331
0.202597402597403,0.590492377353724
0.206493506493507,0.562578725610295
0.21038961038961,0.538746047844228
0.214285714285714,0.517964446287535
0.218181818181818,0.499549567314734
0.222077922077922,0.483023430883265
0.225974025974026,0.46803896027718
0.22987012987013,0.454336139769729
0.233766233766234,0.441715117150384
0.237662337662338,0.43001895263477
0.241558441558442,0.419122138826302
0.245454545454545,0.408922719321888
0.249350649350649,0.399336731548452
0.253246753246753,0.390294196733828
0.257142857142857,0.381736167099408
0.261038961038961,0.373612512307922
0.264935064935065,0.365880233453719
0.268831168831169,0.358502160397344
0.272727272727273,0.351445932220204
0.276623376623377,0.344683189858033
0.280519480519481,0.338188929864271
0.284415584415584,0.331940982013566
0.288311688311688,0.325919583129777
0.292207792207792,0.320107026427129
0.296103896103896,0.314487370648592
0.3,0.309046196945289
0.303896103896104,0.30377040415292
0.307792207792208,0.298648035152356
0.311688311688312,0.293668128537155
0.315584415584416,0.288820590981815
0.319480519480519,0.284096086604203
0.323376623376623,0.279485940311133
0.327272727272727,0.274982052656353
0.331168831168831,0.270576824161012
0.335064935064935,0.26626308737451
0.338961038961039,0.262034045207869
0.342857142857143,0.257883214266844
0.346753246753247,0.253804372058528
0.350649350649351,0.249791507050561
0.354545454545455,0.245838770631532
0.358441558441558,0.241940430057836
0.362337662337662,0.238090821477481
0.366233766233766,0.234284302094956
0.37012987012987,0.230515200481169
0.374025974025974,0.226777763935006
0.377922077922078,0.223066101662256
0.381818181818182,0.21937412234529
0.385714285714286,0.215695464421293
0.38961038961039,0.212023417053069
0.393506493506494,0.208350829344013
0.397402597402597,0.204670004791915
0.401298701298701,0.200972577260986
0.405194805194805,0.197249363835723
0.409090909090909,0.193490188751759
0.412987012987013,0.189683671117314
0.416883116883117,0.185816967280073
0.420779220779221,0.181875456406881
0.424675324675325,0.177842355126217
0.428571428571429,0.173698244073561
0.432467532467533,0.169420486348901
0.436363636363636,0.164982516482511
0.44025974025974,0.160352981472225
0.444155844155844,0.155494729631527
0.448051948051948,0.150363683938888
0.451948051948052,0.144907739930099
0.455844155844156,0.139066076582627
0.45974025974026,0.132769857766382
0.463636363636364,0.125946705851086
0.467532467532468,0.118534723258131
0.471428571428571,0.11052017320219
0.475324675324675,0.102033489330995
0.479220779220779,0.0935871293896349
0.483116883116883,0.08663605617611
0.487012987012987,0.0847080343270986
0.490909090909091,0.094718228482802
0.494805194805195,0.125629487714694
0.498701298701299,0.182750591197805
0.502597402597403,0.268033603202019
0.506493506493506,0.396922414200777
0.51038961038961,0.735938808088576
0.514285714285714,0.509068630982564
0.518181818181818,0.393635284705118
0.522077922077922,0.337811780394442
0.525974025974026,0.303109751644501
0.52987012987013,0.278908602073715
0.533766233766234,0.260811666650371
0.537662337662338,0.246611702555177
0.541558441558442,0.235063439155865
0.545454545454545,0.225406147707393
0.549350649350649,0.217147195617691
0.553246753246753,0.209952933928891
0.557142857142857,0.203589206349875
0.561038961038961,0.19788689258815
0.564935064935065,0.19272097528328
0.568831168831169,0.187997332516324
0.572727272727273,0.183644161992029
0.576623376623377,0.179606311546439
0.580519480519481,0.175841526980177
0.584415584415584,0.172318052411707
0.588311688311688,0.169013289223248
0.592207792207792,0.165913428391434
0.596103896103896,0.163014188826618
0.6,0.160323111940307
0.603896103896104,0.157864454131047
0.607792207792208,0.155689002467253
0.611688311688312,0.153894266195667
0.615584415584416,0.152669070697591
0.619480519480519,0.152403746928956
0.623376623376623,0.154011853798181
0.627272727272727,0.160151142325509
0.631168831168831,0.182761448083152
0.635064935064935,0.611494778073493
0.638961038961039,0.0531696043743755
0.642857142857143,0.0818542920239461
0.646753246753247,0.0886806140084463
0.650649350649351,0.0892808421077733
0.654545454545455,0.0869413001282016
0.658441558441558,0.0825467489110568
0.662337662337662,0.0761881641957666
0.666233766233766,0.0675006012193197
0.67012987012987,0.0557301057603707
0.674025974025974,0.0401470269410789
0.677922077922078,0.0246334548691424
0.681818181818182,0.0489364967026148
0.685714285714286,0.205765653653008
0.68961038961039,0.754526447636968
0.693506493506494,0.304342700876298
0.697402597402597,0.233338489466393
0.701298701298701,0.20014699433242
0.705194805194805,0.180416153171257
0.709090909090909,0.167088740892098
0.712987012987013,0.15731345483211
0.716883116883117,0.149712445915139
0.720779220779221,0.143537685958636
0.724675324675325,0.138347844674086
0.728571428571429,0.133865585797958
0.732467532467532,0.129907703520317
0.736363636363636,0.126348114927946
0.74025974025974,0.123096989059016
0.744155844155844,0.120088356280909
0.748051948051948,0.117272427439331
0.751948051948052,0.114610651304349
0.755844155844156,0.112072426173149
0.75974025974026,0.109632842928557
0.763636363636364,0.107271087789117
0.767532467532468,0.104969274677731
0.771428571428571,0.102711559614652
0.775324675324675,0.100483438591803
0.779220779220779,0.0982711597520282
0.783116883116883,0.0960611978601512
0.787012987012987,0.0938397480642182
0.790909090909091,0.0915921988325784
0.794805194805195,0.089302541382229
0.798701298701299,0.0869526644156168
0.802597402597403,0.0845214668350238
0.806493506493507,0.0819836938524202
0.81038961038961,0.0793083573576807
0.814285714285714,0.076456528689137
0.818181818181818,0.0733781720590062
0.822077922077922,0.0700074864968092
0.825974025974026,0.0662558855592129
0.82987012987013,0.0620011728188947
0.833766233766234,0.05707054458031
0.837662337662338,0.0512137890304648
0.841558441558442,0.0440627527313434
0.845454545454545,0.0350832582549166
0.849350649350649,0.0236076344187478
0.853246753246753,0.00961564480326582
0.857142857142857,0
0.861038961038961,0.038897982431758
0.864935064935065,0.206218796594737
0.868831168831169,0.572331453328987
0.872727272727273,0.267377925728989
0.876623376623377,0.201267312267125
0.880519480519481,0.169630426949643
0.884415584415584,0.150792266563218
0.888311688311688,0.138175972840569
0.892207792207792,0.129064894435135
0.896103896103896,0.122129349965962
0.9,0.116642211772401

==> band/abs_e_X.5.csv <==
x,e
0,0.249278751754846
0.0038961038961039,0.249013098180821
0.00779220779220779,0.248892635070472
0.0116883116883117,0.248918344974761
0.0155844155844156,0.249090837742873
0.0194805194805195,0.249410344410409
0.0233766233766234,0.249876717252143
0.0272727272727273,0.250489436021156
0.0311688311688312,0.251247620221133
0.0350649350649351,0.25215004709165
0.038961038961039,0.253195174835516
0.0428571428571429,0.254381170489821
0.0467532467532468,0.255705941743567
0.0506493506493507,0.257167171937947
0.0545454545454545,0.258762357451846
0.0584415584415584,0.260488846674073
0.0623376623376623,0.262343879792707
0.0662337662337662,0.264324628686775
0.0701298701298701,0.266428236281255
0.074025974025974,0.268651854817694
0.0779220779220779,0.270992682593939
0.0818181818181818,0.273447998832418
0.0857142857142857,0.276015196442268
0.0896103896103896,0.278691812542707
0.0935064935064935,0.281475556710266
0.0974025974025974,0.284364336998925
0.101298701298701,0.287356283858558
0.105194805194805,0.290449772143312
0.109090909090909,0.29364344145763
0.112987012987013,0.29693621513484
0.116883116883117,0.30032731818273
0.120779220779221,0.303816294564028
0.124675324675325,0.3074030242092
0.128571428571429,0.311087740186479
0.132467532467532,0.314871046481752
0.136363636363636,0.318753936871384
0.14025974025974,0.322737815406439
0.144155844155844,0.326824519070206
0.148051948051948,0.331016343225088
0.151948051948052,0.335316070533586
0.155844155844156,0.339727004125198
0.15974025974026,0.344253005891687
0.163636363636364,0.348898540933553
0.167532467532468,0.35366872935852
0.171428571428571,0.358569406858595
0.175324675324675,0.36360719577903
0.179220779220779,0.368789588757725
0.183116883116883,0.374125047480506
0.187012987012987,0.379623119697682
0.190909090909091,0.38529457842266
0.194805194805195,0.391151588242727
0.198701298701299,0.39720790499617
0.202597402597403,0.403479116822244
0.206493506493507,0.409982936932188
0.21038961038961,0.416739561612053
0.214285714285714,0.423772111289041
0.218181818181818,0.431107178471496
0.222077922077922,0.438775514759421
0.225974025974026,0.446812901065676
0.22987012987013,0.455261262479736
0.233766233766234,0.464170114700108
0.237662337662338,0.473598467312763
0.241558441558442,0.483617368188587
0.245454545454545,0.494313366322537
0.249350649350649,0.505793321386125
0.253246753246753,0.518191241087921
0.257142857142857,0.531678266667766
0.261038961038961,0.546477722949583
0.264935064935065,0.562888665790472
0.268831168831169,0.581324424291326
0.272727272727273,0.602379289415645
0.276623376623377,0.626952299814078
0.280519480519481,0.656499148662903
0.284415584415584,0.693613967136061
0.288311688311688,0.743650220153431
0.292207792207792,0.820926938877163
0.296103896103896,1
0.3,0.943186244220178
0.303896103896104,0.80252377467024
0.307792207792208,0.732995448611128
0.311688311688312,0.686406059969722
0.315584415584416,0.651304614161651
0.319480519480519,0.623116995592613
0.323376623376623,0.5995479960885
0.327272727272727,0.579280969586993
0.331168831168831,0.561490225961081
0.335064935064935,0.545623826532133
0.338961038961039,0.531294699590791
0.342857142857143,0.51822111861351
0.346753246753247,0.506191936935676
0.350649350649351,0.495045200195981
0.354545454545455,0.484654438153494
0.358441558441558,0.474919594966325
0.362337662337662,0.46576089004409
0.366233766233766,0.4571146105662
0.37012987012987,0.448930233601378
0.374025974025974,0.441168508541376
0.377922077922078,0.433800273453588
0.381818181818182,0.426805870789693
0.385714285714286,0.420175089564086
0.38961038961039,0.413907603777913
0.393506493506494,0.408013905686402
0.397402597402597,0.402516748256898
0.401298701298701,0.397453110536533
0.405194805194805,0.392876675007888
0.409090909090909,0.388860745356515
0.412987012987013,0.385501421677863
0.416883116883117,0.382920676526751
0.420779220779221,0.381268745171187
0.424675324675325,0.380725005038166
0.428571428571429,0.381496394441374
0.432467532467533,0.383812620088699
0.436363636363636,0.387918178860146
0.44025974025974,0.394062710724581
0.444155844155844,0.402493210431624
0.448051948051948,0.413453551717146
0.451948051948052,0.427197987068593
0.455844155844156,0.444026011976943
0.45974025974026,0.464348387473746
0.463636363636364,0.488803589983798
0.467532467532468,0.518473478769591
0.471428571428571,0.555337344687831
0.475324675324675,0.603426425408911
0.479220779220779,0.672705866020686
0.483116883116883,0.801593576805005
0.487012987012987,0.938277661411517
0.490909090909091,0.725980203018168
0.494805194805195,0.647466906316256
0.498701298701299,0.599426675721411
0.502597402597403,0.565277291136823
0.506493506493506,0.539082956334168
0.51038961038961,0.518027296786233
0.514285714285714,0.500550171168297
0.518181818181818,0.485697124973946
0.522077922077922,0.472842387758149
0.525974025974026,0.461554229444847
0.52987012987013,0.451522956489987
0.533766233766234,0.442519520618206
0.537662337662338,0.434370346185791
0.541558441558442,0.426941325460336
0.545454545454545,0.420127287062725
0.549350649350649,0.413844899194779
0.553246753246753,0.408027847179656
0.557142857142857,0.402623631980539
0.561038961038961,0.397591677754261
0.564935064935065,0.392902749985322
0.568831168831169,0.388540140357242
0.572727272727273,0.384504050522402
0.576623376623377,0.380823295645368
0.580519480519481,0.377587484235756
0.584415584415584,0.375051234209688
0.588311688311688,0.374094523609734
0.592207792207792,0.38012469120658
0.596103896103896,0.452265739618426
0.6,0.348769567595317
0.603896103896104,0.348843425444775
0.607792207792208,0.347331973590214
0.611688311688312,0.345274552345545
0.615584415584416,0.343012841129473
0.619480519480519,0.340678054286565
0.623376623376623,0.338328904555771
0.627272727272727,0.335994336397979
0.631168831168831,0.33368943992368
0.635064935064935,0.331422263105294
0.638961038961039,0.329197050481688
0.642857142857143,0.327015914580495
0.646753246753247,0.324879759188014
0.650649350649351,0.322788822063329
0.654545454545455,0.320743015803196
0.658441558441558,0.318742160520614
0.662337662337662,0.316786161773602
0.666233766233766,0.314875168025588
0.67012987012987,0.31300973380352
0.674025974025974,0.311191013507637
0.677922077922078,0.309421015342262
0.681818181818182,0.307702955911997
0.685714285714286,0.306041776609404
0.68961038961039,0.304444919129437
0.693506493506494,0.302923521083891
0.697402597402597,0.3014943065396
0.701298701298701,0.300182655381502
0.705194805194805,0.299027731446766
0.709090909090909,0.298091326037347
0.712987012987013,0.297473655037934
0.716883116883117,0.297342700596765
0.720779220779221,0.297991093763439
0.724675324675325,0.299951542744782
0.728571428571429,0.304242100270488
0.732467532467532,0.312909262976974
0.736363636363636,0.330268633304395
0.74025974025974,0.365880246823527
0.744155844155844,0.444199509542999
0.748051948051948,0.735374158448779
0.751948051948052,0.500755722430194
0.755844155844156,0.407835585348553
0.75974025974026,0.36667246383276
0.763636363636364,0.344098402539329
0.767532467532468,0.330337428112602
0.771428571428571,0.321372745735954
0.775324675324675,0.315293620293422
0.779220779220779,0.311108914004545
0.783116883116883,0.308277931773373
0.787012987012987,0.306502949970785
0.790909090909091,0.305631296350464
0.794805194805195,0.30560881965889
0.798701298701299,0.306461041346015
0.802597402597403,0.308293060380564
0.806493506493507,0.311307617669637
0.81038961038961,0.315848760891877
0.814285714285714,0.322492457847609
0.818181818181818,0.332239410409213
0.822077922077922,0.346967020472289
0.825974025974026,0.370676646603683
0.82987012987013,0.414033051640755
0.833766233766234,0.524663385548957
0.837662337662338,0.537575781715979
0.841558441558442,0.309899238636559
0.845454545454545,0.159510048036399
0.849350649350649,0.000171320368788863
0.853246753246753,0
0.857142857142857,0.0653693940263275
0.861038961038961,0.100799174452065
0.864935064935065,0.121680155853206
0.868831168831169,0.135049421304643
0.872727272727273,0.144037795356745
0.876623376623377,0.150228563809503
0.880519480519481,0.154505134889166
0.884415584415584,0.15739620486055
0.888311688311688,0.159233455313091
0.892207792207792,0.160229983599465
0.896103896103896,0.160521245986388
0.9,0.160185953404944

==> band/cylinder_band_book.csv <==
x	y
0.034559520570255	0.635759515775168
0.034038092552487	0.583616713998274
0.037150903219003	0.013041240565507
0.069846445425491	0.637025840961178
0.069303243490497	0.582705647461733
0.070602516051256	0.026744483472039
0.108060243154093	0.637027273455733
0.104556934472072	0.580648585281744
0.096171970847873	0.036104402889902
0.125668752714586	0.046260789279962
0.140481032905065	0.645632268243475
0.140367865835275	0.634315561264423
0.139803462980876	0.577875275824599
0.155166680576943	0.056531775234367
0.175783428701487	0.64844568754814
0.175648774213382	0.634980238737623
0.175032801555029	0.573382972902282
0.184662889445835	0.066630861842254
0.211092986970681	0.65197535412996
0.210923952613272	0.635071918389099
0.210256410150964	0.568317672158241
0.214157379321261	0.076558049103624
0.24640111274532	0.65536177125635
0.246197698518608	0.635020348585144
0.245481451241453	0.563395620869631
0.240699068171888	0.085157313913149
0.267246773499643	0.094358226435484
0.281707806025405	0.658604938927308
0.281472876918499	0.63511202823662
0.280706492331943	0.558473569581021
0.299694207649325	0.105627661094242
0.317017364294599	0.662134605509129
0.316753785296606	0.63577670570982
0.315927235938769	0.553121769926118
0.332137057816433	0.116438697495622
0.352331220047456	0.666094020457242
0.352031828685605	0.636154884272158
0.351143682061933	0.547340221904921
0.361629828698395	0.126193985410475
0.387649373283975	0.670483183771649
0.387309872074604	0.636533062834496
0.386355830701433	0.541128925517432
0.391115723606495	0.135261675939259
0.422970391509604	0.675158845996918
0.42258361797994	0.63648149303054
0.421563681857271	0.53448788076365
0.420611932475387	0.145360762547146
0.458291409735232	0.679834508222186
0.457863093863493	0.63700292104831
0.456777262991326	0.528419833831591
0.450096108390023	0.154256553729413
0.479592317258915	0.1643556403373
0.493615292949969	0.684796669358317
0.493132542285166	0.636521602878061
0.491982249158055	0.521492290166947
0.512021415478301	0.173791481966542
0.528942041153814	0.69004532940531
0.528414883157828	0.637329529806692
0.527187235324784	0.514564746502302
0.544456816673727	0.18385762119968
0.564274519335877	0.695866987274027
0.563695791535935	0.637994207279892
0.562393653986067	0.507780452293089
0.576893363864796	0.194038359997163
0.599605565023385	0.701545395687313
0.598965239957608	0.637512889109644
0.597600072647351	0.500996158083876
0.612270249378042	0.204300750984242
0.634938043205448	0.70736705355603
0.634243283346607	0.637891067671982
0.632812221286852	0.494784861696386
0.64764426990218	0.214276643060459
0.670274818871173	0.71361845979104
0.669522759230161	0.638412495689751
0.668020072442689	0.488143816942604
0.683011127953546	0.22353628785952
0.708555370846007	0.72029531690868
0.704805100102823	0.639220422618382
0.703233653576744	0.482075770010546
0.718375121015804	0.23250943374772
0.740949802697179	0.726264521716491
0.740081710997267	0.639455351725289
0.738448667205353	0.476150972533918
0.75373195160529	0.240766332358764
0.776283713373796	0.732229429040639
0.77536118688082	0.639976779743058
0.7736593833503	0.469796426690998
0.789088782194776	0.249023230969809
0.81162335402863	0.738767334186511
0.810627770313385	0.639208962661947
0.808875829473463	0.464014878669802
0.824437017816936	0.256420632848267
0.846962994683465	0.745305239332383
0.845902948713275	0.639300642313423
0.844099438069398	0.458949577925761
0.859779523460879	0.263245036905001
0.882298337854636	0.751413396111962
0.881182424596828	0.639822070331192
0.879324479159888	0.454027526637151
0.89510483917017	0.268350447496563
0.917640843498579	0.758237800168696
0.916459035491273	0.640056999438099
0.914560980206812	0.450251470991989
0.930425857395798	0.273026109721831
0.952981916647968	0.764918954769999
0.951732781396609	0.640005429634144
0.949806076221062	0.447334912079413
0.96572825319222	0.275839529026497
0.985376921496962	0.770945459359982
0.9840670484765	0.639958157313852
0.98211599089353	0.444852399016793
1.00101417530127	0.277005579593705
1.02950864072833	0.774834682074935
1.02815350087995	0.639320697237183
1.0262081732752	0.444787936761849
1.03629579992665	0.277741881794621
1.06479098160099	0.775642609003566
1.06342724678529	0.639269127433228
1.06147905419143	0.444449868047032
1.0715724108211	0.277976810901528
1.10005470004445	0.774588293011593
1.09869526271241	0.638644559807549
1.09676712504231	0.445830792797387
1.10684615672643	0.277925241097572
1.13532414846612	0.774106974841345
1.13395325117765	0.637017245993853
1.13205376339863	0.447068468092311
1.14212276762088	0.278160170204479
1.17058070443681	0.772336411572217
1.16920407717011	0.634673684903001
1.16734326674406	0.448592642298098
1.17740797348265	0.279254596043972
1.20583726040749	0.77056584830309
1.20445060567892	0.631900375445856
1.20264279755138	0.451119562691901
1.21269317934442	0.280349021883465
1.24109524887273	0.768938534489394
1.23968997171495	0.628410818711556
1.23794949083146	0.454362730362859
1.24798268268985	0.281873196089252
1.2763489398543	0.766881472309404
1.27491644529999	0.623632016878377
1.27325618411155	0.457605898033818
1.28327218603529	0.283397370295038
1.31160549582499	0.765110909040276
1.3101472163687	0.619282963411491
1.30856430988619	0.460992315160207
1.31856741935894	0.285494542322548
1.34685775431201	0.762910597404856
1.34537798743741	0.614933909944605
1.34388389561726	0.465524727930045
1.35386122018803	0.287448464894627
1.38210571531537	0.760280537403142
1.38060732601156	0.610441607022288
1.37743291807921	0.469372121804011
1.38915931850079	0.289832135832999
1.41735081132962	0.757363978490567
1.41583809708027	0.606092553555402
1.41452593206852	0.474876052380582
1.42445741681355	0.292215806771372
1.45259447484931	0.75430417012256
1.45106600315986	0.601457001177654
1.44984551779959	0.47940846515042
1.45975408263176	0.294456228254313
1.48782954340168	0.750384865021967
1.48629534173402	0.596964698255337
1.48517942847621	0.485373372474568
1.49505218094451	0.296839899192685
1.52306174696494	0.746179061010512
1.52152038282451	0.592042646966728
1.5205047441855	0.49047878306613
1.53035744173005	0.299939817408212
1.55828822054999	0.741400259177333
1.55675115389321	0.587693593499842
1.56171904500756	0.496578344878383
1.56565697253736	0.302466737802016
1.59351612662959	0.736764706799585
1.59197476248915	0.5826282927558
1.59410774688052	0.501974551864469
1.60096080082834	0.305423406562112
1.62873687023641	0.731412907144682
1.62133015714335	0.578645957894818
1.63531287973743	0.507157317161964
1.6362588991411	0.307807077500484
1.66396334382146	0.726634105311503
1.66243057464834	0.573357188000304
1.67063590345543	0.517
1.67155986244296	0.310477247349719
1.69919124990105	0.721998552933755
1.6970745959476	0.569123593594496
1.70685509576661	0.312574419377229
1.73441485849699	0.716933252189714
1.73289784676397	0.565232078888256
1.73834419105946	0.521962148380761
1.74215319407937	0.314958090315601
1.76963989958748	0.712011200901103
1.76813721280001	0.561742522153957
1.77745129239213	0.317341761253974
1.77661758056152	0.527922758221246
1.80486923816163	0.707518897978787
1.81101292080616	0.557611494358237
1.81274509322123	0.319295683826053
1.84010717170311	0.703886091789056
1.84449633501752	0.554898063173462
1.84804032654488	0.321392855853563
1.86946471509914	0.70011863111122
1.87975432348275	0.553270749359766
1.88333412737398	0.323346778425642
1.91501947442076	0.552359682823224
1.91862363071941	0.324870952631428
1.93996206960041	0.695001760563223
1.95028749034788	0.551735115197545
1.95391026907573	0.326108627926353
1.97522722053842	0.694090694026682
1.97674279977689	0.551696437844579
1.9803698759884	0.326499698939679
2.02023025219399	0.69415658877618
2.01920656373982	0.55176663007774
2.01758555204277	0.326291987229304
2.0434898132981	0.695971559376491
2.04584161908678	0.552772527753777
2.04294295357057	0.325953918514487
2.06992548626606	0.55166349046983
2.06829417589241	0.324756353067084
2.09364333847893	0.323272288708818
2.10482152206201	0.702293157844663
2.12067324508678	0.555571335613988
2.12056304924715	0.540243643882868
2.11898735172715	0.321071977073398
2.1302077598843	0.705966073881914
2.14604094529118	0.556665761453481
2.14590397289238	0.537613583881155
2.14432930524004	0.318585166527115
2.1555960574419	0.709925488830028
2.17140967536324	0.557903436748405
2.17250545455362	0.53394954931014
2.16967125875294	0.316098355980832
2.18098744460248	0.714314652144434
2.1967784054353	0.559141112043329
2.19657758124158	0.531207468234279
2.19500085385391	0.311892551969377
2.20637780189541	0.71856056600341
2.22191953475448	0.528720657687996
2.22033250869021	0.307973246868784
2.22765363191256	0.56202930756373
2.23176815918833	0.722806479862386
2.24725942853205	0.525947348230852
2.24565695445288	0.303051195580174
2.25133482083673	0.563700169211877
2.25715542687827	0.726622645355068
2.27260241191261	0.52360378714
2.2709803703479	0.297985894836133
2.27713279974954	0.565853781524827
2.28253548549459	0.729436064659733
2.29794436542551	0.521116976593718
2.29629966677228	0.292347596270368
2.30251285836586	0.568667200829492
2.30791245450794	0.731819735598106
2.32329249814437	0.519489662780021
2.32161381385835	0.285993050427448
2.32788879751154	0.570907622312434
2.33328427418298	0.733487159259323
2.3486385711279	0.517575850055463
2.34692281160612	0.278922257307372
2.35326885612786	0.573721041617099
2.35865403412269	0.734868084009678
2.3739908233174	0.51652153406349
2.37222871975091	0.271421715821004
2.37864685500886	0.576247962010902
2.38400937591517	0.734243516383999
2.39934204563924	0.515323968616087
2.39753050842506	0.263348176512911
2.40402588375753	0.578918131860137
2.4093585385017	0.732759452025733
2.4247004770347	0.5151291493567
2.4228302373639	0.254988138293956
2.4294069722415	0.581874800620233
2.43470358161757	0.730702389845744
2.4500681772391	0.516223575196194
2.44812790656741	0.24634160116414
2.45478600099017	0.584544970469467
2.46004862473345	0.728645327665754
2.47543484757584	0.517174751580256
2.4734235160356	0.237408565123461
2.48016811934181	0.587644888684995
2.4853864587757	0.725585519297747
2.5008035776479	0.51841242687518
2.49871809563613	0.228332279627351
2.50554817795814	0.59045830798966
2.51072532268562	0.722668960385172
2.52617848692592	0.52050959890269
2.524011645369	0.21911274467581
2.53092823657446	0.593271727294326
2.5360549177866	0.718463156373717
2.55155339620394	0.5226067709302
2.54930107563123	0.209320211902545
2.55631241466142	0.596658144420715
2.55821612503118	0.714478672770903
2.57692933534962	0.524847192413141
2.57459359549644	0.199957427495573
2.5816883538071	0.598898565903656
2.58460287928528	0.710342344745332
2.60230836409829	0.527517362262376
2.59777323887012	0.190656240354437
2.60707253189406	0.602284983030046
2.60886398668886	0.704491320738252
2.61883320862572	0.180471204073291
2.62769048244993	0.530617280477903
2.63245156064273	0.60495515287928
2.6373424021607	0.697342456664966
2.64200873252876	0.17059701911043
2.65306745146327	0.533000951416275
2.65783367899437	0.608055071094807
2.66266478818805	0.692133906465494
2.66728065504077	0.158369245594838
2.67845471915321	0.536817116908958
2.68321167787537	0.610581991488611
2.68798511448009	0.68663885735516
2.68834711296262	0.149086680882907
2.70383786737252	0.540060284579917
2.70858967675637	0.613108911882414
2.71330029143382	0.680427560967671
2.70940945141384	0.139231118349253
2.72921998572416	0.543160202795444
2.73396870550504	0.615779081731648
2.73861958785819	0.674789262401905
2.7346824037935	0.127146594289091
2.75460828328176	0.547119617743557
2.75934567451837	0.618162752670021
2.76394094401789	0.669437462747002
2.75995638604083	0.115205319684361
2.77999452110405	0.550792533780809
2.78472058379639	0.620259924697531
2.78926230017758	0.664085663092099
2.7852293384205	0.103120795624199
2.80538178879399	0.554608699273491
2.81009652294208	0.622500346180472
2.81458159660196	0.658447364526334
2.81050229080017	0.091036271564038
2.83077214608691	0.558854613132467
2.8354662828818	0.623881270930827
2.83989883329101	0.652522567049707
2.8357762730475	0.079094996959308
2.85616147351217	0.562957277536012
2.86083707268918	0.625405445136613
2.86522327905369	0.647600515761097
2.85893943853862	0.067501818531275
2.88155080093744	0.567059941939556
2.8862016832906	0.626070122609813
2.88105337485759	0.056942184924177
2.8905466949487	0.642535215017056
2.90694218809802	0.571449105253963
2.89895762412901	0.048740437353473
2.91156732375968	0.626878049538444
2.91587629004968	0.638329411005601
2.91685723899596	0.03989406723333
2.93232533631733	0.574692272924921
2.93603668511655	0.628997527552586
2.94753304876529	0.632343971259508
2.93897457387821	0.029807156829154
2.95770848453662	0.57793544059588
2.955810438439	0.019974514208369
2.9707599973935	0.629622709104503
2.98308236394699	0.579889363167959
2.97686711261809	0.009331079669843
2.99400122685325	0.628887839398142
3	0.581430727308397
0.635066724780774	0.642258154120554
1.78805449208169	0.53
1.70805449208169	0.515
1.8505449208169	0.535
1.7005449208169	0.52
1.86007287146459	0.5345038815222
1.88527720213596	0.540300580400871
1.91406563487528	0.544628002514583
1.94284355705134	0.547493457697987
2.09027522774661	0.554503589128814
2.10824829090258	0.554467039955556
2.08661755173592	0.545739097381617
2.1045695937654	0.542778614347743
2.07333219978904	0.697812897472259
1.93313179660916	0.696636014093361

==> band/cylinder_band_fdtd.csv <==
zone,norm_freq
0,0.578243793511679
0,0.628694594287866
0,0.8809485981688
0.0526315789473684,0.0194041541446872
0.0526315789473684,0.578243793511679
0.0526315789473684,0.628694594287866
0.0526315789473684,0.8809485981688
0.105263157894737,0.0388083082893745
0.105263157894737,0.574362962682742
0.105263157894737,0.632575425116804
0.105263157894737,0.8809485981688
0.157894736842105,0.0543316316051242
0.157894736842105,0.570482131853804
0.157894736842105,0.628694594287866
0.157894736842105,0.636456255945741
0.157894736842105,0.8809485981688
0.210526315789474,0.0737357857498115
0.210526315789474,0.56272047019593
0.210526315789474,0.620932932629991
0.210526315789474,0.628694594287866
0.210526315789474,0.644217917603616
0.210526315789474,0.8809485981688
0.263157894736842,0.0931399398944987
0.263157894736842,0.554958808538055
0.263157894736842,0.628694594287866
0.263157894736842,0.648098748432554
0.263157894736842,0.8809485981688
0.315789473684211,0.112544094039186
0.315789473684211,0.54719714688018
0.315789473684211,0.628694594287866
0.315789473684211,0.655860410090428
0.315789473684211,0.877067767339863
0.368421052631579,0.128067417354936
0.368421052631579,0.535554654393367
0.368421052631579,0.632575425116804
0.368421052631579,0.663622071748303
0.368421052631579,0.877067767339863
0.368421052631579,0.993492692207986
0.421052631578947,0.147471571499623
0.421052631578947,0.527792992735493
0.421052631578947,0.632575425116804
0.421052631578947,0.671383733406178
0.421052631578947,0.873186936510925
0.421052631578947,0.985731030550111
0.473684210526316,0.162994894815373
0.473684210526316,0.520031331077618
0.473684210526316,0.632575425116804
0.473684210526316,0.679145395064053
0.473684210526316,0.869306105681988
0.473684210526316,0.977969368892236
0.526315789473684,0.18239904896006
0.526315789473684,0.508388838590805
0.526315789473684,0.632575425116804
0.526315789473684,0.648098748432554
0.526315789473684,0.686907056721928
0.526315789473684,0.86542527485305
0.526315789473684,0.954684383918612
0.526315789473684,0.970207707234362
0.578947368421053,0.19792237227581
0.578947368421053,0.500627176932931
0.578947368421053,0.632575425116804
0.578947368421053,0.694668718379803
0.578947368421053,0.857663613195176
0.578947368421053,0.966326876405424
0.631578947368421,0.21344569559156
0.631578947368421,0.488984684446118
0.631578947368421,0.632575425116804
0.631578947368421,0.702430380037678
0.631578947368421,0.849901951537301
0.631578947368421,0.946922722260737
0.631578947368421,0.966326876405424
0.68421052631579,0.225088188078372
0.68421052631579,0.481223022788243
0.68421052631579,0.636456255945741
0.68421052631579,0.71407287252449
0.68421052631579,0.838259459050488
0.68421052631579,0.962446045576487
0.736842105263158,0.240611511394122
0.736842105263158,0.469580530301431
0.736842105263158,0.636456255945741
0.736842105263158,0.721834534182365
0.736842105263158,0.830497797392613
0.736842105263158,0.946922722260737
0.736842105263158,0.962446045576487
0.789473684210526,0.252254003880934
0.789473684210526,0.461818868643556
0.789473684210526,0.636456255945741
0.789473684210526,0.72959619584024
0.789473684210526,0.818855304905801
0.789473684210526,0.946922722260737
0.789473684210526,0.962446045576487
0.842105263157895,0.260015665538809
0.842105263157895,0.454057206985681
0.842105263157895,0.636456255945741
0.842105263157895,0.741238688327052
0.842105263157895,0.807212812418989
0.842105263157895,0.943041891431799
0.842105263157895,0.962446045576487
0.894736842105263,0.267777327196684
0.894736842105263,0.450176376156744
0.894736842105263,0.636456255945741
0.894736842105263,0.752881180813865
0.894736842105263,0.795570319932177
0.894736842105263,0.943041891431799
0.894736842105263,0.962446045576487
0.947368421052632,0.275538988854559
0.947368421052632,0.446295545327806
0.947368421052632,0.636456255945741
0.947368421052632,0.76064284247174
0.947368421052632,0.787808658274302
0.947368421052632,0.943041891431799
0.947368421052632,0.962446045576487
1,0.275538988854559
1,0.442414714498869
1,0.636456255945741
1,0.768404504129614
1,0.780046996616427
1,0.943041891431799
1,0.962446045576487
1,0.275538988854559
1,0.442414714498869
1,0.768404504129614
1,0.780046996616427
1,0.962446045576487
1.05263157894737,0.275538988854559
1.05263157894737,0.446295545327806
1.05263157894737,0.636456255945741
1.05263157894737,0.768404504129614
1.05263157894737,0.780046996616427
1.05263157894737,0.962446045576487
1.10526315789474,0.275538988854559
1.10526315789474,0.446295545327806
1.10526315789474,0.632575425116804
1.10526315789474,0.768404504129614
1.10526315789474,0.783927827445364
1.10526315789474,0.943041891431799
1.10526315789474,0.962446045576487
1.15789473684211,0.279419819683496
1.15789473684211,0.450176376156744
1.15789473684211,0.628694594287866
1.15789473684211,0.764523673300677
1.15789473684211,0.787808658274302
1.15789473684211,0.943041891431799
1.15789473684211,0.962446045576487
1.21052631578947,0.279419819683496
1.21052631578947,0.454057206985681
1.21052631578947,0.624813763458929
1.21052631578947,0.764523673300677
1.21052631578947,0.791689489103239
1.21052631578947,0.939161060602862
1.21052631578947,0.962446045576487
1.26315789473684,0.283300650512434
1.26315789473684,0.457938037814619
1.26315789473684,0.617052101801054
1.26315789473684,0.76064284247174
1.26315789473684,0.799451150761114
1.26315789473684,0.939161060602862
1.26315789473684,0.962446045576487
1.31578947368421,0.287181481341371
1.31578947368421,0.461818868643556
1.31578947368421,0.613171270972116
1.31578947368421,0.756762011642802
1.31578947368421,0.807212812418989
1.31578947368421,0.939161060602862
1.31578947368421,0.962446045576487
1.36842105263158,0.291062312170308
1.36842105263158,0.469580530301431
1.36842105263158,0.605409609314241
1.36842105263158,0.752881180813865
1.36842105263158,0.814974474076864
1.36842105263158,0.935280229773924
1.36842105263158,0.962446045576487
1.42105263157895,0.291062312170308
1.42105263157895,0.477342191959306
1.42105263157895,0.601528778485304
1.42105263157895,0.749000349984927
1.42105263157895,0.822736135734739
1.42105263157895,0.935280229773924
1.42105263157895,0.962446045576487
1.47368421052632,0.294943142999246
1.47368421052632,0.485103853617181
1.47368421052632,0.593767116827429
1.47368421052632,0.74511951915599
1.47368421052632,0.834378628221551
1.47368421052632,0.931399398944987
1.47368421052632,0.962446045576487
1.52631578947368,0.298823973828183
1.52631578947368,0.492865515275056
1.52631578947368,0.586005455169554
1.52631578947368,0.741238688327052
1.52631578947368,0.842140289879426
1.52631578947368,0.927518568116049
1.52631578947368,0.962446045576487
1.57894736842105,0.302704804657121
1.57894736842105,0.500627176932931
1.57894736842105,0.582124624340617
1.57894736842105,0.733477026669177
1.57894736842105,0.853782782366238
1.57894736842105,0.927518568116049
1.57894736842105,0.962446045576487
1.63157894736842,0.306585635486058
1.63157894736842,0.508388838590805
1.63157894736842,0.574362962682742
1.63157894736842,0.72959619584024
1.63157894736842,0.861544444024113
1.63157894736842,0.923637737287112
1.63157894736842,0.962446045576487
1.68421052631579,0.310466466314996
1.68421052631579,0.520031331077618
1.68421052631579,0.566601301024867
1.68421052631579,0.721834534182365
1.68421052631579,0.869306105681988
1.68421052631579,0.919756906458175
1.68421052631579,0.962446045576487
1.73684210526316,0.314347297143933
1.73684210526316,0.527792992735493
1.73684210526316,0.56272047019593
1.73684210526316,0.71407287252449
1.73684210526316,0.8809485981688
1.73684210526316,0.919756906458175
1.73684210526316,0.962446045576487
1.78947368421053,0.318228127972871
1.78947368421053,0.535554654393367
1.78947368421053,0.558839639366992
1.78947368421053,0.710192041695553
1.78947368421053,0.888710259826675
1.78947368421053,0.915876075629237
1.78947368421053,0.962446045576487
1.84210526315789,0.322108958801808
1.84210526315789,0.539435485222305
1.84210526315789,0.554958808538055
1.84210526315789,0.702430380037678
1.84210526315789,0.900352752313488
1.84210526315789,0.915876075629237
1.84210526315789,0.962446045576487
1.84210526315789,0.989611861379049
1.89473684210526,0.322108958801808
1.89473684210526,0.54719714688018
1.89473684210526,0.554958808538055
1.89473684210526,0.69854954920874
1.89473684210526,0.904233583142425
1.89473684210526,0.915876075629237
1.89473684210526,0.962446045576487
1.89473684210526,0.981850199721174
1.94736842105263,0.322108958801808
1.94736842105263,0.551077977709117
1.94736842105263,0.694668718379803
1.94736842105263,0.915876075629237
1.94736842105263,0.962446045576487
1.94736842105263,0.977969368892236
2,0.322108958801808
2,0.551077977709117
2,0.694668718379803
2,0.915876075629237
2,0.962446045576487
2,0.977969368892236
2,0.322108958801808
2,0.551077977709117
2,0.915876075629237
2,0.977969368892236
2.05263157894737,0.322108958801808
2.05263157894737,0.551077977709117
2.05263157894737,0.69854954920874
2.05263157894737,0.9119952448003
2.05263157894737,0.977969368892236
2.05263157894737,0.322108958801808
2.10526315789474,0.543316316051242
2.10526315789474,0.551077977709117
2.10526315789474,0.702430380037678
2.10526315789474,0.904233583142425
2.10526315789474,0.9119952448003
2.10526315789474,0.962446045576487
2.15789473684211,0.985731030550111
2.15789473684211,0.318228127972871
2.15789473684211,0.539435485222305
2.15789473684211,0.554958808538055
2.15789473684211,0.710192041695553
2.15789473684211,0.89647192148455
2.21052631578947,0.908114413971362
2.21052631578947,0.993492692207986
2.21052631578947,0.310466466314996
2.21052631578947,0.53167382356443
2.21052631578947,0.558839639366992
2.21052631578947,0.574362962682742
2.21052631578947,0.717953703353428
2.26315789473684,0.888710259826675
2.26315789473684,0.908114413971362
2.26315789473684,0.302704804657121
2.26315789473684,0.523912161906555
2.26315789473684,0.56272047019593
2.26315789473684,0.725715365011303
2.31578947368421,0.8809485981688
2.31578947368421,0.904233583142425
2.31578947368421,0.977969368892236
2.31578947368421,0.291062312170308
2.31578947368421,0.520031331077618
2.31578947368421,0.566601301024867
2.36842105263158,0.72959619584024
2.36842105263158,0.8809485981688
2.36842105263158,0.900352752313488
2.36842105263158,0.279419819683496
2.36842105263158,0.51615050024868
2.36842105263158,0.574362962682742
2.42105263157895,0.72959619584024
2.42105263157895,0.8809485981688
2.42105263157895,0.89647192148455
2.42105263157895,0.260015665538809
2.42105263157895,0.51615050024868
2.42105263157895,0.578243793511679
2.47368421052632,0.72959619584024
2.47368421052632,0.884829428997738
2.47368421052632,0.244492342223059
2.47368421052632,0.51615050024868
2.47368421052632,0.586005455169554
2.47368421052632,0.721834534182365
2.52631578947368,0.89647192148455
2.52631578947368,0.225088188078372
2.52631578947368,0.520031331077618
2.52631578947368,0.593767116827429
2.52631578947368,0.71407287252449
2.57894736842105,0.888710259826675
2.57894736842105,0.908114413971362
2.57894736842105,0.201803203104747
2.57894736842105,0.523912161906555
2.57894736842105,0.597647947656367
2.63157894736842,0.706311210866615
2.63157894736842,0.884829428997738
2.63157894736842,0.919756906458175
2.63157894736842,0.178518218131123
2.63157894736842,0.53167382356443
2.63157894736842,0.605409609314241
2.68421052631579,0.694668718379803
2.68421052631579,0.884829428997738
2.68421052631579,0.931399398944987
2.68421052631579,0.155233233157498
2.68421052631579,0.535554654393367
2.68421052631579,0.609290440143179
2.73684210526316,0.683026225892991
2.73684210526316,0.884829428997738
2.73684210526316,0.943041891431799
2.73684210526316,0.131948248183873
2.73684210526316,0.543316316051242
2.73684210526316,0.617052101801054
2.73684210526316,0.671383733406178
2.78947368421053,0.8809485981688
2.78947368421053,0.954684383918612
2.78947368421053,0.104782432381311
2.78947368421053,0.554958808538055
2.78947368421053,0.620932932629991
2.78947368421053,0.659741240919366
2.78947368421053,0.671383733406178
2.84210526315789,0.8809485981688
2.84210526315789,0.958565214747549
2.84210526315789,0.0776166165787489
2.84210526315789,0.56272047019593
2.84210526315789,0.624813763458929
2.84210526315789,0.648098748432554
2.84210526315789,0.8809485981688
2.89473684210526,0.966326876405424
2.89473684210526,0.0543316316051242
2.89473684210526,0.570482131853804
2.89473684210526,0.624813763458929
2.89473684210526,0.640337086774678
2.89473684210526,0.8809485981688
2.89473684210526,0.966326876405424
2.89473684210526,0.0271658158025621
2.94736842105263,0.578243793511679
2.94736842105263,0.624813763458929
2.94736842105263,0.632575425116804
2.94736842105263,0.8809485981688
2.94736842105263,0.970207707234362
3,0.578243793511679
3,0.628694594287866
3,0.8809485981688
3,0.970207707234362

==> lossy/wu_analy_a.csv <==
f,a
16,14.5360479336482
16.1414141414141,12.7099720098724
16.2828282828283,11.4624765330752
16.4242424242424,10.5455023150196
16.5656565656566,9.83739176969498
16.7070707070707,9.27087172696305
16.8484848484848,8.80542186991473
16.989898989899,8.41502562896039
17.1313131313131,8.08213054172208
17.2727272727273,7.79441725953922
17.4141414141414,7.54295589112841
17.5555555555556,7.32109746120814
17.6969696969697,7.1237778653812
17.8383838383838,6.94706459927486
17.979797979798,6.78785225445864
18.1212121212121,6.64365238247049
18.2626262626263,6.51244504117223
18.4040404040404,6.39257173057585
18.5454545454545,6.28265675216353
18.6868686868687,6.18154849381159
18.8282828282828,6.08827494310743
18.969696969697,6.00200953101509
19.1111111111111,5.92204458943945
19.2525252525253,5.84777049789122
19.3939393939394,5.77865913455457
19.5353535353535,5.7142506216901
19.6767676767677,5.65414261913018
19.8181818181818,5.59798160802749
19.959595959596,5.54545574330337
20.1010101010101,5.49628895301143
20.2424242424242,5.45023603668076
20.3838383838384,5.40707856993347
20.5252525252525,5.36662146437626
20.6666666666667,5.32869006354414
20.8080808080808,5.29312768009355
20.9494949494949,5.25979349835781
21.0909090909091,5.22856078114056
21.2323232323232,5.19931533122683
21.3737373737374,5.17195416727515
21.5151515151515,5.14638438106919
21.6565656565657,5.12252214897044
21.7979797979798,5.10029187514178
21.9393939393939,5.07962544794597
22.0808080808081,5.06046159405319
22.2222222222222,5.0427453173551
22.3636363636364,5.02642741190772
22.5050505050505,5.01146403988102
22.6464646464646,4.99781636696242
22.7878787878788,4.9854502489059
22.9292929292929,4.97433596396079
23.0707070707071,4.96444798682237
23.2121212121212,4.95576480051301
23.3535353535354,4.94826874329226
23.4949494949495,4.94194588829503
23.6363636363636,4.93678595413688
23.7777777777778,4.93278224523454
23.9191919191919,4.9299316210519
24.0606060606061,4.92823449393811
24.2020202020202,4.92769485566658
24.3434343434343,4.9283203332361
24.4848484848485,4.93012227495748
24.6262626262626,4.9331158683477
24.7676767676768,4.93732029188776
24.9090909090909,4.94275890329616
25.0505050505051,4.94945946763751
25.1919191919192,4.95745442935316
25.3333333333333,4.96678123318422
25.4747474747475,4.97748269999482
25.6161616161616,4.98960746472863
25.7575757575758,5.00321048519012
25.8989898989899,5.01835363209515
26.040404040404,5.03510637295104
26.1818181818182,5.05354656490403
26.3232323232323,5.07376137484319
26.4646464646465,5.09584834893309
26.6060606060606,5.11991665855819
26.7474747474747,5.14608855565881
26.8888888888889,5.17450107796348
27.030303030303,5.20530805412164
27.1717171717172,5.23868247082347
27.3131313131313,5.27481927945825
27.4545454545455,5.31393873982245
27.5959595959596,5.35629042433903
27.7373737373737,5.40215804028349
27.8787878787879,5.45186527254528
28.020202020202,5.50578290961727
28.1616161616162,5.5643375966942
28.3030303030303,5.62802267055525
28.4444444444444,5.69741168386145
28.5858585858586,5.77317544039278
28.7272727272727,5.85610366598716
28.8686868686869,5.94713287633483
29.010101010101,6.04738264110865
29.1515151515152,6.15820339444503
29.2929292929293,6.28124038527697
29.4343434343434,6.41852060114239
29.5757575757576,6.5725730602194
29.7171717171717,6.74659868180119
29.8585858585859,6.94471573396655
30,7.17232390773601

==> lossy/wu_analy_b.csv <==
f,b
16,108.683844918649
16.1414141414141,125.553605539159
16.2828282828283,140.61599941968
16.4242424242424,154.370078096145
16.5656565656566,167.126844547883
16.7070707070707,179.093894513882
16.8484848484848,190.417358443819
16.989898989899,201.204449489814
17.1313131313131,211.536461583049
17.2727272727273,221.476704887204
17.4141414141414,231.075584804867
17.5555555555556,240.373983024614
17.6969696969697,249.40558397813
17.8383838383838,258.198521430865
17.979797979798,266.776572542284
18.1212121212121,275.160042256615
18.2626262626263,283.366430594079
18.4040404040404,291.410944461121
18.5454545454545,299.306895983089
18.6868686868687,307.066016604766
18.8282828282828,314.698707711198
18.969696969697,322.214242748596
19.1111111111111,329.620931826753
19.2525252525253,336.926256967449
19.3939393939394,344.136984147518
19.5353535353535,351.259256822051
19.6767676767677,358.29867453723
19.8181818181818,365.26035944139
19.959595959596,372.149012900131
20.1010101010101,378.968963962924
20.2424242424242,385.724211076767
20.3838383838384,392.418458169774
20.5252525252525,399.055146014678
20.6666666666667,405.637479614566
20.8080808080808,412.168452220219
20.9494949494949,418.650866482308
21.0909090909091,425.087353156372
21.2323232323232,431.48038770958
21.3737373737374,437.832305122205
21.5151515151515,444.14531313094
21.6565656565657,450.421504123549
21.7979797979798,456.662865863328
21.9393939393939,462.871291196121
22.0808080808081,469.048586871276
22.2222222222222,475.19648159007
22.3636363636364,481.316633380243
22.5050505050505,487.41063638274
22.6464646464646,493.480027126289
22.7878787878788,499.526290356587
22.9292929292929,505.550864479507
23.0707070707071,511.555146671471
23.2121212121212,517.540497705025
23.3535353535354,523.508246533315
23.4949494949495,529.45969467367
23.6363636363636,535.396120427686
23.7777777777778,541.318782972986
23.9191919191919,547.228926360213
24.0606060606061,553.127783447675
24.2020202020202,559.016579805508
24.3434343434343,564.896537621079
24.4848484848485,570.768879637753
24.6262626262626,576.634833160072
24.7676767676768,582.49563415982
24.9090909090909,588.352531519501
25.0505050505051,594.206791452411
25.1919191919192,600.059702141927
25.3333333333333,605.91257864683
25.4747474747475,611.766768124701
25.6161616161616,617.623655431722
25.7575757575758,623.484669164853
25.8989898989899,629.351288221582
26.040404040404,635.225048963549
26.1818181818182,641.107553083759
26.3232323232323,647.000476293328
26.4646464646465,652.905577963326
26.6060606060606,658.824711881209
26.7474747474747,664.759838310445
26.8888888888889,670.71303757771
27.030303030303,676.686525456006
27.1717171717172,682.682670666569
27.3131313131313,688.704014890257
27.4545454545455,694.75329576412
27.5959595959596,700.833473446058
27.7373737373737,706.947761466604
27.8787878787879,713.099662761159
28.020202020202,719.293012000793
28.1616161616162,725.532025632413
28.3030303030303,731.821361423492
28.4444444444444,738.166189816873
28.5858585858586,744.572280085625
28.7272727272727,751.04610520725
28.8686868686869,757.594970654112
29.010101010101,764.227174077941
29.1515151515152,770.952205386751
29.2929292929293,777.781000338737
29.4343434343434,784.726266090497
29.5757575757576,791.80290507749
29.7171717171717,799.028575738862
29.8585858585859,806.424447603659
30,814.016238852379

==> lossy/wu_comp_a.csv <==
f,a
16.1205721880603,12.9790898913856
16.1844420307961,12.2999587458416
16.2515101924018,11.7248182786358
16.3218329325105,11.1920595391287
16.3953811649452,10.7187841669013
16.4720781365416,10.2890239414385
16.5518894783906,9.89812912954523
16.634816499697,9.54110963030426
16.7208066993124,9.21652504212852
16.8096671704729,8.91915700261091
16.9013056862086,8.66816951038466
16.9961927769189,8.37208734409835
17.0936073067233,8.15791268523607
17.193975130312,7.91555616190248
17.2968595806701,7.71791007841836
17.4024967961977,7.53334122286303
17.51079262391,7.35630849800051
17.6215854912313,7.20537507202433
17.7348545171879,7.05819175123309
17.8505183460201,6.92454193930362
17.9685013390031,6.79427092054671
18.088815794047,6.66185541623975
18.2116016912676,6.56133978527099
18.336057109473,6.43230886556017
18.4630320659638,6.34356170762724
18.5923768573806,6.23862358978656
18.7234810107224,6.16275100645139
18.856633871639,6.06925579239349
18.9918279159036,5.99385599781775
19.1287182622473,5.91139260812107
19.2675134148786,5.84405061329226
19.4081830958094,5.77960849727077
19.5504778319644,5.71918228682699
19.6943628456103,5.66177767761251
19.8407290024255,5.58908237521578
19.9869799134274,5.57309586089188
20.1361645181342,5.49304798014616
20.2861852835105,5.4488295730288
20.4377904525753,5.4059743898839
20.5906956640465,5.37002272842313
20.7449873893043,5.31942917555932
20.9007205381808,5.27488842852355
21.0574255709485,5.23937805687319
21.2166261567672,5.25335599640537
21.3747736948467,5.2015291004825
21.5350894094222,5.15562119374125
21.696487602245,5.12882301954214
21.8589544005541,5.09864522596636
22.0222420172764,5.07981600002145
22.1864694204414,5.05699821263579
22.3516760304427,5.03806743000211
22.5177478659351,5.01785133962696
22.6841745718219,5.00994151506315
22.8517981251859,4.98438306694034
23.0198142596622,4.9777109046356
23.1884885652784,4.97387308096286
23.3581260925008,4.95957145790831
23.5278818308985,4.95719890376659
23.698414957013,4.95654740307118
23.8690708138108,4.96110827760369
24.0405169598751,4.94306492988968
24.2121020655041,4.94518497023453
24.3840212818034,4.94567855185897
24.5561684954809,4.94930027884585
24.7283769389074,4.95818481806964
24.9007738840614,4.96462768800043
25.0732016593977,4.97474381917976
25.2456992815534,4.99070071573759
25.418217750442,4.98330176900047
25.5909618358089,5.01711061447608
25.7628763575206,5.03041168503085
25.9351545650243,5.05178689957787
26.106899040724,5.07500235328394
26.2783038287409,5.09577307695184
26.4491903060323,5.11962005508229
26.6197506487455,5.15393211063144
26.789625376825,5.19329438192988
26.9586994098715,5.22572748743271
27.1271485723662,5.26290033975265
27.2945161120307,5.30927891126524
27.4611828855081,5.35505550829765
27.6266086159614,5.40844014392794
27.7913135493612,5.47943377504629
27.9545694421506,5.55607537981702
28.1137982571575,5.52708013795946
28.2767804956084,5.59092256008532
28.435540584963,5.78578793012101
28.5922993676511,5.86366710384522
28.7476775635539,5.93748653730221
28.9007334641462,6.03302468012023
29.0511292073198,6.14851245608073
29.1995352494499,6.28488782519296
29.3452970075222,6.40996528655462
29.4883487558578,6.56922015593462
29.6289560829838,6.72817443891824
29.7657936020435,6.92165995031363
29.8993029579545,7.12372230063932
30.0296685995617,7.35264215557687

==> lossy/wu_comp_b.csv <==
f,b
16.1205721880603,123.161616161616
16.1844420307961,130.323232323232
16.2515101924018,137.484848484848
16.3218329325105,144.646464646465
16.3953811649452,151.808080808081
16.4720781365416,158.969696969697
16.5518894783906,166.131313131313
16.634816499697,173.292929292929
16.7208066993124,180.454545454545
16.8096671704729,187.616161616162
16.9013056862086,194.777777777778
16.9961927769189,201.939393939394
17.0936073067233,209.10101010101
17.193975130312,216.262626262626
17.2968595806701,223.424242424242
17.4024967961977,230.585858585859
17.51079262391,237.747474747475
17.6215854912313,244.909090909091
17.7348545171879,252.070707070707
17.8505183460201,259.232323232323
17.9685013390031,266.393939393939
18.088815794047,273.555555555556
18.2116016912676,280.717171717172
18.336057109473,287.878787878788
18.4630320659638,295.040404040404
18.5923768573806,302.20202020202
18.7234810107224,309.363636363636
18.856633871639,316.525252525253
18.9918279159036,323.686868686869
19.1287182622473,330.848484848485
19.2675134148786,338.010101010101
19.4081830958094,345.171717171717
19.5504778319644,352.333333333333
19.6943628456103,359.49494949495
19.8407290024255,366.656565656566
19.9869799134274,373.818181818182
20.1361645181342,380.979797979798
20.2861852835105,388.141414141414
20.4377904525753,395.30303030303
20.5906956640465,402.464646464646
20.7449873893043,409.626262626263
20.9007205381808,416.787878787879
21.0574255709485,423.949494949495
21.2166261567672,431.111111111111
21.3747736948467,438.272727272727
21.5350894094222,445.434343434343
21.696487602245,452.59595959596
21.8589544005541,459.757575757576
22.0222420172764,466.919191919192
22.1864694204414,474.080808080808
22.3516760304427,481.242424242424
22.5177478659351,488.40404040404
22.6841745718219,495.565656565657
22.8517981251859,502.727272727273
23.0198142596622,509.888888888889
23.1884885652784,517.050505050505
23.3581260925008,524.212121212121
23.5278818308985,531.373737373737
23.698414957013,538.535353535354
23.8690708138108,545.69696969697
24.0405169598751,552.858585858586
24.2121020655041,560.020202020202
24.3840212818034,567.181818181818
24.5561684954809,574.343434343434
24.7283769389074,581.505050505051
24.9007738840614,588.666666666667
25.0732016593977,595.828282828283
25.2456992815534,602.989898989899
25.418217750442,610.151515151515
25.5909618358089,617.313131313131
25.7628763575206,624.474747474747
25.9351545650243,631.636363636364
26.106899040724,638.79797979798
26.2783038287409,645.959595959596
26.4491903060323,653.121212121212
26.6197506487455,660.282828282828
26.789625376825,667.444444444444
26.9586994098715,674.606060606061
27.1271485723662,681.767676767677
27.2945161120307,688.929292929293
27.4611828855081,696.090909090909
27.6266086159614,703.252525252525
27.7913135493612,710.414141414141
27.9545694421506,717.575757575758
28.1137982571575,724.737373737374
28.2767804956084,731.89898989899
28.435540584963,739.060606060606
28.5922993676511,746.222222222222
28.7476775635539,753.383838383838
28.9007334641462,760.545454545455
29.0511292073198,767.707070707071
29.1995352494499,774.868686868687
29.3452970075222,782.030303030303
29.4883487558578,789.191919191919
29.6289560829838,796.353535353535
29.7657936020435,803.515151515152
29.8993029579545,810.676767676768
30.0296685995617,817.838383838384

==> scatter/grate_norm_100k.csv <==
f,r
0,0.999828706287569
0.151515151515152,1.00008334948067
0.303030303030303,0.999727746434425
0.454545454545455,0.998773909714978
0.606060606060606,0.997944670949858
0.757575757575758,0.996742366252246
0.909090909090909,0.995254066870717
1.06060606060606,0.993430119061352
1.21212121212121,0.991236925533678
1.36363636363636,0.989067262604586
1.51515151515152,0.986430689960929
1.66666666666667,0.983393592486715
1.81818181818182,0.98027243110968
1.96969696969697,0.976792209667501
2.12121212121212,0.973046180968711
2.27272727272727,0.968936341802577
2.42424242424242,0.964516912540867
2.57575757575758,0.959937192581415
2.72727272727273,0.954941669152335
2.87878787878788,0.949622877432473
3.03030303030303,0.94403980056208
3.18181818181818,0.938120711864913
3.33333333333333,0.931924454365043
3.48484848484849,0.925307546295992
3.63636363636364,0.918379585003587
3.78787878787879,0.911171362395263
3.93939393939394,0.903550952686744
4.09090909090909,0.895589029818858
4.24242424242424,0.887240332498647
4.39393939393939,0.878531338120233
4.54545454545455,0.869474407050672
4.6969696969697,0.859931487546753
4.84848484848485,0.85001471843686
5,0.839693174310531
5.15151515151515,0.828908113150729
5.3030303030303,0.817685712561708
5.45454545454546,0.805954822369301
5.60606060606061,0.793764276394707
5.75757575757576,0.781085302254772
5.90909090909091,0.76781833705028
6.06060606060606,0.75402194081695
6.21212121212121,0.739645486495262
6.36363636363637,0.724656289232926
6.51515151515152,0.70903186884425
6.66666666666667,0.692696369261513
6.81818181818182,0.675668857116143
6.96969696969697,0.657887362892207
7.12121212121212,0.639257945390592
7.27272727272727,0.619749805993607
7.42424242424243,0.5992826536134
7.57575757575758,0.577762517187424
7.72727272727273,0.555071102648407
7.87878787878788,0.531069185918545
8.03030303030303,0.505638059445433
8.18181818181818,0.478650873302492
8.33333333333333,0.449927858657513
8.48484848484849,0.419225125017514
8.63636363636364,0.386173674422308
8.78787878787879,0.349726041327122
8.93939393939394,0.307538125359768
9.09090909090909,0.255277455097613
9.24242424242424,0.186021970003876
9.39393939393939,0.154581101206796
9.54545454545455,0.225748278875712
9.6969696969697,0.255127719322022
9.84848484848485,0.279620499490919
10,0.299190890305588
10.1515151515152,0.31496017680264
10.3030303030303,0.328106776687334
10.4545454545455,0.339374208075005
10.6060606060606,0.349295971087598
10.7575757575758,0.35810149001664
10.9090909090909,0.366120211529034
11.0606060606061,0.37341155901011
11.2121212121212,0.380081006577923
11.3636363636364,0.386249679423023
11.5151515151515,0.391970675029954
11.6666666666667,0.397349791795243
11.8181818181818,0.402342882995023
11.969696969697,0.407013693874024
12.1212121212121,0.411438652930624
12.2727272727273,0.41560142274957
12.4242424242424,0.419559168243612
12.5757575757576,0.423270506155129
12.7272727272727,0.426804458638649
12.8787878787879,0.430206453460387
13.030303030303,0.433419310010641
13.1818181818182,0.436498814498824
13.3333333333333,0.43943145544882
13.4848484848485,0.442256373532948
13.6363636363636,0.444998481410933
13.7878787878788,0.447579222009189
13.9393939393939,0.450087029206704
14.0909090909091,0.452515896377224
14.2424242424242,0.454858782854208
14.3939393939394,0.457135671318758
14.5454545454545,0.459297660286603
14.6969696969697,0.461431448890998
14.8484848484849,0.463518083119967
15,0.465509810155198

==> scatter/grate_norm_25k.csv <==
f,r
0,0.999828706287569
0.151515151515152,1.00008334948067
0.303030303030303,0.999727746434425
0.454545454545455,0.998773909714978
0.606060606060606,0.997944670949858
0.757575757575758,0.996742366252246
0.909090909090909,0.995254066870717
1.06060606060606,0.993430119061352
1.21212121212121,0.991236925533678
1.36363636363636,0.989067262604586
1.51515151515152,0.986430689960929
1.66666666666667,0.983393592486715
1.81818181818182,0.98027243110968
1.96969696969697,0.976792209667501
2.12121212121212,0.973046180968711
2.27272727272727,0.968936341802577
2.42424242424242,0.964516912540867
2.57575757575758,0.959937192581415
2.72727272727273,0.954941669152335
2.87878787878788,0.949622877432473
3.03030303030303,0.94403980056208
3.18181818181818,0.938120711864913
3.33333333333333,0.931924454365043
3.48484848484849,0.925307546295992
3.63636363636364,0.918379585003587
3.78787878787879,0.911171362395263
3.93939393939394,0.903550952686744
4.09090909090909,0.895589029818858
4.24242424242424,0.887240332498647
4.39393939393939,0.878531338120233
4.54545454545455,0.869474407050672
4.6969696969697,0.859931487546753
4.84848484848485,0.85001471843686
5,0.839693174310531
5.15151515151515,0.828908113150729
5.3030303030303,0.817685712561708
5.45454545454546,0.805954822369301
5.60606060606061,0.793764276394707
5.75757575757576,0.781085302254772
5.90909090909091,0.76781833705028
6.06060606060606,0.75402194081695
6.21212121212121,0.739645486495262
6.36363636363637,0.724656289232926
6.51515151515152,0.70903186884425
6.66666666666667,0.692696369261513
6.81818181818182,0.675668857116143
6.96969696969697,0.657887362892207
7.12121212121212,0.639257945390592
7.27272727272727,0.619749805993607
7.42424242424243,0.5992826536134
7.57575757575758,0.577762517187424
7.72727272727273,0.555071102648407
7.87878787878788,0.531069185918545
8.03030303030303,0.505638059445433
8.18181818181818,0.478650873302492
8.33333333333333,0.449927858657513
8.48484848484849,0.419225125017514
8.63636363636364,0.386173674422308
8.78787878787879,0.349726041327122
8.93939393939394,0.307538125359768
9.09090909090909,0.255277455097613
9.24242424242424,0.186021970003876
9.39393939393939,0.154581101206796
9.54545454545455,0.225748278875712
9.6969696969697,0.255127719322022
9.84848484848485,0.279620499490919
10,0.299190890305588
10.1515151515152,0.31496017680264
10.3030303030303,0.328106776687334
10.4545454545455,0.339374208075005
10.6060606060606,0.349295971087598
10.7575757575758,0.35810149001664
10.9090909090909,0.366120211529034
11.0606060606061,0.37341155901011
11.2121212121212,0.380081006577923
11.3636363636364,0.386249679423023
11.5151515151515,0.391970675029954
11.6666666666667,0.397349791795243
11.8181818181818,0.402342882995023
11.969696969697,0.407013693874024
12.1212121212121,0.411438652930624
12.2727272727273,0.41560142274957
12.4242424242424,0.419559168243612
12.5757575757576,0.423270506155129
12.7272727272727,0.426804458638649
12.8787878787879,0.430206453460387
13.030303030303,0.433419310010641
13.1818181818182,0.436498814498824
13.3333333333333,0.43943145544882
13.4848484848485,0.442256373532948
13.6363636363636,0.444998481410933
13.7878787878788,0.447579222009189
13.9393939393939,0.450087029206704
14.0909090909091,0.452515896377224
14.2424242424242,0.454858782854208
14.3939393939394,0.457135671318758
14.5454545454545,0.459297660286603
14.6969696969697,0.461431448890998
14.8484848484849,0.463518083119967
15,0.465509810155198

==> scatter/grate_norm_50k.csv <==
f,r
0,0.999828706287569
0.151515151515152,1.00008334948067
0.303030303030303,0.999727746434425
0.454545454545455,0.998773909714978
0.606060606060606,0.997944670949858
0.757575757575758,0.996742366252246
0.909090909090909,0.995254066870717
1.06060606060606,0.993430119061352
1.21212121212121,0.991236925533678
1.36363636363636,0.989067262604586
1.51515151515152,0.986430689960929
1.66666666666667,0.983393592486715
1.81818181818182,0.98027243110968
1.96969696969697,0.976792209667501
2.12121212121212,0.973046180968711
2.27272727272727,0.968936341802577
2.42424242424242,0.964516912540867
2.57575757575758,0.959937192581415
2.72727272727273,0.954941669152335
2.87878787878788,0.949622877432473
3.03030303030303,0.94403980056208
3.18181818181818,0.938120711864913
3.33333333333333,0.931924454365043
3.48484848484849,0.925307546295992
3.63636363636364,0.918379585003587
3.78787878787879,0.911171362395263
3.93939393939394,0.903550952686744
4.09090909090909,0.895589029818858
4.24242424242424,0.887240332498647
4.39393939393939,0.878531338120233
4.54545454545455,0.869474407050672
4.6969696969697,0.859931487546753
4.84848484848485,0.85001471843686
5,0.839693174310531
5.15151515151515,0.828908113150729
5.3030303030303,0.817685712561708
5.45454545454546,0.805954822369301
5.60606060606061,0.793764276394707
5.75757575757576,0.781085302254772
5.90909090909091,0.76781833705028
6.06060606060606,0.75402194081695
6.21212121212121,0.739645486495262
6.36363636363637,0.724656289232926
6.51515151515152,0.70903186884425
6.66666666666667,0.692696369261513
6.81818181818182,0.675668857116143
6.96969696969697,0.657887362892207
7.12121212121212,0.639257945390592
7.27272727272727,0.619749805993607
7.42424242424243,0.5992826536134
7.57575757575758,0.577762517187424
7.72727272727273,0.555071102648407
7.87878787878788,0.531069185918545
8.03030303030303,0.505638059445433
8.18181818181818,0.478650873302492
8.33333333333333,0.449927858657513
8.48484848484849,0.419225125017514
8.63636363636364,0.386173674422308
8.78787878787879,0.349726041327122
8.93939393939394,0.307538125359768
9.09090909090909,0.255277455097613
9.24242424242424,0.186021970003876
9.39393939393939,0.154581101206796
9.54545454545455,0.225748278875712
9.6969696969697,0.255127719322022
9.84848484848485,0.279620499490919
10,0.299190890305588
10.1515151515152,0.31496017680264
10.3030303030303,0.328106776687334
10.4545454545455,0.339374208075005
10.6060606060606,0.349295971087598
10.7575757575758,0.35810149001664
10.9090909090909,0.366120211529034
11.0606060606061,0.37341155901011
11.2121212121212,0.380081006577923
11.3636363636364,0.386249679423023
11.5151515151515,0.391970675029954
11.6666666666667,0.397349791795243
11.8181818181818,0.402342882995023
11.969696969697,0.407013693874024
12.1212121212121,0.411438652930624
12.2727272727273,0.41560142274957
12.4242424242424,0.419559168243612
12.5757575757576,0.423270506155129
12.7272727272727,0.426804458638649
12.8787878787879,0.430206453460387
13.030303030303,0.433419310010641
13.1818181818182,0.436498814498824
13.3333333333333,0.43943145544882
13.4848484848485,0.442256373532948
13.6363636363636,0.444998481410933
13.7878787878788,0.447579222009189
13.9393939393939,0.450087029206704
14.0909090909091,0.452515896377224
14.2424242424242,0.454858782854208
14.3939393939394,0.457135671318758
14.5454545454545,0.459297660286603
14.6969696969697,0.461431448890998
14.8484848484849,0.463518083119967
15,0.465509810155198

==> scatter/grate_norm_tfsf.csv <==
f,r
0,0.982646021191992
0.11509,0.987215351151277
0.23018,0.997871111671239
0.34527,1.00122102283801
0.46036,1.00073859653825
0.57544,0.999239009017174
0.69053,0.998028009809959
0.80562,0.997994091250737
0.92071,0.997335780260891
1.0358,0.995985922393557
1.1509,0.994079688086514
1.266,0.991979049513076
1.3811,0.9898096874132
1.4962,0.987321740179499
1.6112,0.984830975883184
1.7263,0.982054522568272
1.8414,0.978936902048514
1.9565,0.975564526269198
2.0716,0.972306076687159
2.1867,0.969281670199983
2.3018,0.966166555461261
2.4169,0.962879631826294
2.532,0.959458069876654
2.647,0.956204977336585
2.7621,0.952971691729371
2.8772,0.949615948835698
2.9923,0.946075944524074
3.1074,0.942214969851221
3.2225,0.938075946015863
3.3376,0.933550895763876
3.4527,0.928739677887603
3.5678,0.923589527826818
3.6828,0.917960513028325
3.7979,0.911834457878739
3.913,0.905332268331568
4.0281,0.898642595031358
4.1432,0.891743597717906
4.2583,0.884636796695145
4.3734,0.877307818954664
4.4885,0.86989933731445
4.6036,0.862507737917204
4.7186,0.855100184225511
4.8337,0.847764057660828
4.9488,0.840336059750438
5.0639,0.832802461229324
5.179,0.825100784424996
5.2941,0.817216261650364
5.4092,0.809123844843327
5.5243,0.800678192316252
5.6394,0.791698824303756
5.7544,0.782149910601013
5.8695,0.772022575198554
5.9846,0.761359901294726
6.0997,0.750118713311453
6.2148,0.738312123771184
6.3299,0.725888640264253
6.445,0.713066444685148
6.5601,0.699729203890166
6.6752,0.6861514729972
6.7903,0.672279703717495
6.9053,0.658157750595429
7.0204,0.643724442804745
7.1355,0.62914391424834
7.2506,0.614299271092235
7.3657,0.599294097067809
7.4808,0.583902049996887
7.5959,0.56801525555905
7.711,0.551632696666276
7.8261,0.534527434274579
7.9411,0.516749422561655
8.0562,0.498023687960017
8.1713,0.478057350287621
8.2864,0.456204957112445
8.4015,0.431986326029222
8.5166,0.404799530385534
8.6317,0.376001865805908
8.7468,0.347576175325776
8.8619,0.321788115206071
8.9769,0.294001807209787
9.092,0.248456292310878
9.2071,0.188990511310948
9.3222,0.167517429392173
9.4373,0.188746974987287
9.5524,0.229318979268379
9.6675,0.259149276081051
9.7826,0.278990875664553
9.8977,0.29578762481799
10.013,0.309991653037348
10.128,0.321721437108704
10.243,0.33179512444039
10.358,0.340823867265911
10.473,0.349317223845799
10.588,0.357495023010751
10.703,0.365048022358371
10.818,0.372237394788669
10.933,0.378817470665201
11.049,0.384875264168554
11.164,0.390526042133343
11.279,0.395658044311006
11.394,0.400285630471209
11.509,0.404417555718015
11.624,0.4078965198904
11.739,0.410884728515955
11.854,0.413618542572662
11.969,0.415929764326487
12.084,0.418128721008659
12.199,0.420223175239328
12.315,0.422337845405319
12.43,0.424981475481772
12.545,0.427996285629441
12.66,0.43147933428226
12.775,0.435511873685568
12.89,0.439733953082343
13.005,0.444181023002909
13.12,0.448879735717301
13.235,0.453325344228037
13.35,0.457562053075657
13.465,0.461168887311375
13.581,0.463756489613323
13.696,0.465768377969031
13.811,0.466852834529422
13.926,0.466852834529422
14.041,0.465982921630523
14.156,0.463959423369105
14.271,0.46136006543594
14.386,0.459007730622446
14.501,0.45686722130817
14.616,0.455931921659221
14.731,0.456614816899726
14.846,0.458500696779428
14.962,0.462615308497883
15.077,0.46843571540063

==> scatter/grate_pi8_100k.csv <==
f,r
0,0.999828706287569
0.151515151515152,0.980757675543819
0.303030303030303,0.984247422057437
0.454545454545455,1.01747156851766
0.606060606060606,0.999280922600173
0.757575757575758,1.00792228616763
0.909090909090909,0.991232010284696
1.06060606060606,0.993602654837629
1.21212121212121,0.985341685475762
1.36363636363636,0.990316397731009
1.51515151515152,0.984498927520973
1.66666666666667,1.00439805091325
1.81818181818182,0.982969505767088
1.96969696969697,0.984116250895002
2.12121212121212,0.965683699140235
2.27272727272727,0.97162687115586
2.42424242424242,0.973250342175413
2.57575757575758,0.968137676339443
2.72727272727273,0.962501604446992
2.87878787878788,0.958553617000471
3.03030303030303,0.949560587138301
3.18181818181818,0.943754637189196
3.33333333333333,0.938707015127274
3.48484848484849,0.934990841741776
3.63636363636364,0.930970803954469
3.78787878787879,0.922075255774222
3.93939393939394,0.914845202514684
4.09090909090909,0.906018092693839
4.24242424242424,0.898643019516754
4.39393939393939,0.890284288219947
4.54545454545455,0.882790993038258
4.6969696969697,0.872989929687126
4.84848484848485,0.863459610508901
5,0.851840023209383
5.15151515151515,0.841009720165474
5.3030303030303,0.828890356560956
5.45454545454546,0.816402517374759
5.60606060606061,0.80255586986147
5.75757575757576,0.787613223976704
5.90909090909091,0.770976505221579
6.06060606060606,0.752333715963715
6.21212121212121,0.731842354070708
6.36363636363637,0.709346883411651
6.51515151515152,0.681384670214177
6.66666666666667,0.631808233505409
6.81818181818182,0.564774806206004
6.96969696969697,0.547605220635687
7.12121212121212,0.54026373412053
7.27272727272727,0.536751109785403
7.42424242424243,0.534645599823172
7.57575757575758,0.532833874164193
7.72727272727273,0.531487791733914
7.87878787878788,0.530328040468769
8.03030303030303,0.529434263327294
8.18181818181818,0.528598496151272
8.33333333333333,0.527908117790397
8.48484848484849,0.527181183028204
8.63636363636364,0.526550360606303
8.78787878787879,0.525967107057275
8.93939393939394,0.525442832024317
9.09090909090909,0.524973944412723
9.24242424242424,0.524492151930431
9.39393939393939,0.524043089734046
9.54545454545455,0.523549908069815
9.6969696969697,0.52309703246852
9.84848484848485,0.522640357829705
10,0.52221859496037
10.1515151515152,0.521790180938092
10.3030303030303,0.521423521194125
10.4545454545455,0.520966090843352
10.6060606060606,0.520577078708969
10.7575757575758,0.52015430190479
10.9090909090909,0.519787943822988
11.0606060606061,0.519431464051149
11.2121212121212,0.519097487350854
11.3636363636364,0.518778101732596
11.5151515151515,0.518521979689683
11.6666666666667,0.518238614949228
11.8181818181818,0.518053746904341
11.969696969697,0.517901826558877
12.1212121212121,0.51783665198438
12.2727272727273,0.51787649182896
12.4242424242424,0.518012709494011
12.5757575757576,0.518293307134304
12.7272727272727,0.518797497805025
12.8787878787879,0.519595855487773
13.030303030303,0.520856773496346
13.1818181818182,0.522892975218403
13.3333333333333,0.526344255383775
13.4848484848485,0.532815311699373
13.6363636363636,0.542426995130636
13.7878787878788,0.535733118978124
13.9393939393939,0.527329902284668
14.0909090909091,0.519916784665293
14.2424242424242,0.51222217017448
14.3939393939394,0.503054812627722
14.5454545454545,0.492342225261608
14.6969696969697,0.480114549600986
14.8484848484849,0.464129922277532
15,0.447144534528324

==> scatter/grate_pi8_25k.csv <==
f,r
0,0.999828706287569
0.151515151515152,0.941972960428576
0.303030303030303,0.900444052651363
0.454545454545455,0.812602206063746
0.606060606060606,0.875011995451503
0.757575757575758,0.980766137584448
0.909090909090909,0.999129408627257
1.06060606060606,0.996380838507833
1.21212121212121,1.00299390783776
1.36363636363636,0.985124981007408
1.51515151515152,0.98288156852111
1.66666666666667,0.99837086707351
1.81818181818182,0.983396828818882
1.96969696969697,0.982007461981525
2.12121212121212,0.969994982153103
2.27272727272727,0.973498106124276
2.42424242424242,0.979698255049123
2.57575757575758,0.962337065901527
2.72727272727273,0.959827370051947
2.87878787878788,0.954538604138796
3.03030303030303,0.954061918532921
3.18181818181818,0.949686124371813
3.33333333333333,0.933765180091056
3.48484848484849,0.934840981238717
3.63636363636364,0.929680217728778
3.78787878787879,0.923202053850429
3.93939393939394,0.915285393058367
4.09090909090909,0.90499632520468
4.24242424242424,0.900544983105587
4.39393939393939,0.891812236203421
4.54545454545455,0.88247719552994
4.6969696969697,0.872645576597404
4.84848484848485,0.862292188754302
5,0.853157954187997
5.15151515151515,0.841324984403035
5.3030303030303,0.829156116067889
5.45454545454546,0.816523286835042
5.60606060606061,0.802580481021568
5.75757575757576,0.787383450148529
5.90909090909091,0.770421998551972
6.06060606060606,0.751773288636117
6.21212121212121,0.731381113335515
6.36363636363637,0.709154538605907
6.51515151515152,0.682278472272274
6.66666666666667,0.640228649070545
6.81818181818182,0.58273503982814
6.96969696969697,0.550480346327363
7.12121212121212,0.542086673258048
7.27272727272727,0.537064946288579
7.42424242424243,0.534422557743412
7.57575757575758,0.53252162875549
7.72727272727273,0.531185442159161
7.87878787878788,0.530266435325432
8.03030303030303,0.529343062394284
8.18181818181818,0.52861710876555
8.33333333333333,0.527689314597503
8.48484848484849,0.527009561435904
8.63636363636364,0.526431697074974
8.78787878787879,0.525744569101303
8.93939393939394,0.525203253678549
9.09090909090909,0.524648851334705
9.24242424242424,0.524253713868175
9.39393939393939,0.523845083429926
9.54545454545455,0.523374370488694
9.6969696969697,0.523037969228099
9.84848484848485,0.52262774066758
10,0.522157979495305
10.1515151515152,0.521645554694051
10.3030303030303,0.521131266298092
10.4545454545455,0.520718674581133
10.6060606060606,0.520293707173447
10.7575757575758,0.519918311505259
10.9090909090909,0.519538568422029
11.0606060606061,0.519210426317048
11.2121212121212,0.51895592260668
11.3636363636364,0.518736565077029
11.5151515151515,0.518464733853783
11.6666666666667,0.518119455340612
11.8181818181818,0.517850565743094
11.969696969697,0.517668224478997
12.1212121212121,0.517538499169281
12.2727272727273,0.517534437744882
12.4242424242424,0.517672660876345
12.5757575757576,0.517995015212432
12.7272727272727,0.518564274713217
12.8787878787879,0.51943144834598
13.030303030303,0.520822879151348
13.1818181818182,0.523785268815474
13.3333333333333,0.526973839730549
13.4848484848485,0.529393958523515
13.6363636363636,0.531215254650267
13.7878787878788,0.534314872835197
13.9393939393939,0.527602827006762
14.0909090909091,0.518179979991932
14.2424242424242,0.5077600284955
14.3939393939394,0.498862845402097
14.5454545454545,0.493034652348137
14.6969696969697,0.480415523651332
14.8484848484849,0.461725289751183
15,0.442346258860154

==> scatter/grate_pi8_50k.csv <==
f,r
0,0.999828706287569
0.151515151515152,0.953732710153831
0.303030303030303,0.969250215617653
0.454545454545455,0.987176973815646
0.606060606060606,0.999541144259771
0.757575757575758,1.01141420530171
0.909090909090909,0.993300011454336
1.06060606060606,0.995449405435929
1.21212121212121,0.992791013711997
1.36363636363636,0.986320790986191
1.51515151515152,0.983009597022314
1.66666666666667,1.00320706007892
1.81818181818182,0.982796246906366
1.96969696969697,0.982817854183065
2.12121212121212,0.971024967690933
2.27272727272727,0.972084298076702
2.42424242424242,0.971459155687415
2.57575757575758,0.966310331671346
2.72727272727273,0.960849971784348
2.87878787878788,0.956401147136787
3.03030303030303,0.951657097456815
3.18181818181818,0.945836038465023
3.33333333333333,0.940725865964602
3.48484848484849,0.934437456270044
3.63636363636364,0.926024113013926
3.78787878787879,0.92394839802255
3.93939393939394,0.915196674015915
4.09090909090909,0.90650514461981
4.24242424242424,0.899128576771146
4.39393939393939,0.890996420086398
4.54545454545455,0.88109151486362
4.6969696969697,0.873143654445881
4.84848484848485,0.863623383578894
5,0.851973529646007
5.15151515151515,0.841146722500215
5.3030303030303,0.829194755244455
5.45454545454546,0.816287097855127
5.60606060606061,0.802518106267494
5.75757575757576,0.787549711853284
5.90909090909091,0.770823777959443
6.06060606060606,0.75219183404233
6.21212121212121,0.731665356743668
6.36363636363637,0.709420219652422
6.51515151515152,0.678697794143451
6.66666666666667,0.62915466788765
6.81818181818182,0.580758980956648
6.96969696969697,0.548532390403624
7.12121212121212,0.540461495221921
7.27272727272727,0.536708541356906
7.42424242424243,0.53455457505623
7.57575757575758,0.532818542289008
7.72727272727273,0.531503883532583
7.87878787878788,0.530301762802028
8.03030303030303,0.529420350954811
8.18181818181818,0.528548896909123
8.33333333333333,0.527788165452461
8.48484848484849,0.527114392769165
8.63636363636364,0.526581483033081
8.78787878787879,0.525982911084753
8.93939393939394,0.525431728342784
9.09090909090909,0.524927396366227
9.24242424242424,0.524421241383015
9.39393939393939,0.523944923314662
9.54545454545455,0.523592832472415
9.6969696969697,0.52309146119475
9.84848484848485,0.522611829080418
10,0.522175326906791
10.1515151515152,0.521755921876383
10.3030303030303,0.521323760922794
10.4545454545455,0.520976481836135
10.6060606060606,0.520534534054518
10.7575757575758,0.520113833976207
10.9090909090909,0.519741767462876
11.0606060606061,0.519406168328426
11.2121212121212,0.519088933073349
11.3636363636364,0.518746090139499
11.5151515151515,0.518446130136305
11.6666666666667,0.518189069519834
11.8181818181818,0.518009232283046
11.969696969697,0.51790269026257
12.1212121212121,0.517815126648763
12.2727272727273,0.517806108193736
12.4242424242424,0.517936883373711
12.5757575757576,0.518244923159708
12.7272727272727,0.518800642929932
12.8787878787879,0.519599171642205
13.030303030303,0.520903993405498
13.1818181818182,0.523025793821907
13.3333333333333,0.526579118680948
13.4848484848485,0.533511428023602
13.6363636363636,0.543779821647485
13.7878787878788,0.535908623053756
13.9393939393939,0.527481651974507
14.0909090909091,0.519608858548859
14.2424242424242,0.511595936775356
14.3939393939394,0.503142372917418
14.5454545454545,0.491957498040415
14.6969696969697,0.47783973659606
14.8484848484849,0.460475143012165
15,0.454188067001838

==> scatter/grate_pi8_tfsf.csv <==
f,r
0,0.985611132014259
0.11509,0.990795898245593
0.23018,1.00091770165421
0.34527,0.996746685111114
0.46036,1.00000809384962
0.57544,0.998119499151394
0.69053,0.998240693499027
0.80562,0.997073789676043
0.92071,0.99508504652477
1.0358,0.995200303979319
1.1509,0.992981597551453
1.266,0.991651332987584
1.3811,0.990019844679503
1.4962,0.988035388482478
1.6112,0.986994880480278
1.7263,0.984316578868454
1.8414,0.982294698180553
1.9565,0.980331595693052
2.0716,0.977577956363675
2.1867,0.975288267990439
2.3018,0.972212050899706
2.4169,0.969493719476406
2.532,0.966578209063747
2.647,0.963034842194496
2.7621,0.960032642650598
2.8772,0.956297455027925
2.9923,0.952425468026845
3.1074,0.948521108123115
3.2225,0.944306545441696
3.3376,0.940225444622294
3.4527,0.935336753449557
3.5678,0.930574183653475
3.6828,0.925895556791187
3.7979,0.920595822899867
3.913,0.915258982898479
4.0281,0.909508997990179
4.1432,0.90388670805537
4.2583,0.897918666414171
4.3734,0.891232468695001
4.4885,0.88480587982632
4.6036,0.877905965237495
4.7186,0.870608694484317
4.8337,0.862986496129732
4.9488,0.854922997901193
5.0639,0.846849040893288
5.179,0.837955585203619
5.2941,0.828613491098324
5.4092,0.819041674300347
5.5243,0.808594904081395
5.6394,0.79747485811497
5.7544,0.785344126416252
5.8695,0.772591632076504
5.9846,0.759433935853948
6.0997,0.745469706823476
6.2148,0.730129674945966
6.3299,0.710411527644565
6.445,0.688160910782322
6.5601,0.669113820045859
6.6752,0.629578661606959
6.7903,0.5809382872765
6.9053,0.556070684369247
7.0204,0.554000300120058
7.1355,0.550503392913506
7.2506,0.54735614734549
7.3657,0.545180106320023
7.4808,0.542862697020234
7.5959,0.540492908256252
7.711,0.538319361278529
7.8261,0.535944724056124
7.9411,0.533961568352102
8.0562,0.532157270505636
8.1713,0.530432346397441
8.2864,0.528920013075131
8.4015,0.52729056449808
8.5166,0.525908269728468
8.6317,0.524493366681673
8.7468,0.523130450164773
8.8619,0.522047475552269
8.9769,0.520774847002731
9.092,0.519852336178237
9.2071,0.518943408483591
9.3222,0.51803606998937
9.4373,0.517499578024434
9.5524,0.516689933010355
9.6675,0.516249923132747
9.7826,0.51573903106234
9.8977,0.514979569668544
10.013,0.514730615164616
10.128,0.514233067151806
10.243,0.513629548231526
10.358,0.513333964380289
10.473,0.513003112408274
10.588,0.512554440065755
10.703,0.512058995583538
10.818,0.511988256905507
10.933,0.511528693636205
11.049,0.510904820069316
11.164,0.511046007792938
11.279,0.510740150357195
11.394,0.510328708241236
11.509,0.510469736757283
11.624,0.510610804246334
11.739,0.510469736757283
11.854,0.510128984536716
11.969,0.510599047133431
12.084,0.510610804246334
12.199,0.509976307387355
12.315,0.510399217628308
12.43,0.51066959387178
12.545,0.510504999975406
12.66,0.51054026562951
12.775,0.511246090526817
12.89,0.512283065882245
13.005,0.512365642811543
13.12,0.513605895261338
13.235,0.515632164165446
13.35,0.51779756048595
13.465,0.525702448762153
13.581,0.533875510851378
13.696,0.532782559651132
13.811,0.527314847685087
13.926,0.521566873417689
14.041,0.518119574268107
14.156,0.510881292574608
14.271,0.503639750369672
14.386,0.49801222067284
14.501,0.490410770863743
14.616,0.480595831960364
14.731,0.469493949755572
14.846,0.460680680830093
14.962,0.450650648120294
15.077,0.436757126469646
15.192,0.427828783777582
15.307,0.426530409846537
15.422,0.428025851586615
15.537,0.428410394940972
15.652,0.431429661247571
15.767,0.436948245658323
15.882,0.436334949054988
15.997,0.43662640887654
16.112,0.44079839040405
16.228,0.439835217224887
16.343,0.438278331856825
16.458,0.441580615005667
16.573,0.44702313503957
16.688,0.444897535510155
16.803,0.44065631669247
16.918,0.446580751293352
17.033,0.446488214765711
17.148,0.438500406193806
17.263,0.438005939786949
17.378,0.443516723257687
17.494,0.442894207198636
17.609,0.433880368163689
17.724,0.442333671331376
17.839,0.456793588946669
17.954,0.449790211576413
18.069,0.450422420409492
18.184,0.468392572863636
18.299,0.477848250162295
18.414,0.465061084470526
18.529,0.463148220764549
18.644,0.488731127145277
18.76,0.479027007953304
18.875,0.451336025340956
18.99,0.459906979043077
19.105,0.474646190953147
19.22,0.456341536148308
19.335,0.425970967192524
19.45,0.461902167286409
19.565,0.508428632317166
19.68,0.48392716311907
19.795,0.495849637419423
19.91,0.567400873439563
20.025,0.599998272533644
20.141,0.552280869596804
20.256,0.542650240720708
20.371,0.66420172626764
20.486,0.697718116922805
20.601,0.644020957135652
20.716,0.681177038352834
20.831,0.740968933913699
20.946,0.719730653853252
21.061,0.630942816317698
21.176,0.686341089850922
21.291,0.780548691466238
21.407,0.724586102421476
21.522,0.718257219567554
21.637,0.812061647738009
21.752,0.874879015820147
21.867,0.844345124543642
21.982,0.858952207190126
22.097,0.990102597797048
22.212,0.985515819576095
22.327,0.909063038103438
22.442,0.970950299418602
22.557,1.08310360165418
22.673,1.07656436430598
22.788,0.97574424844855
22.903,1.01201604948194
23.018,1.09687717674222
23.133,1.02099919577473
23.248,0.920712416544564
23.363,0.94680381678064
23.478,1.02441044987655
23.593,0.986900343196633
23.708,0.907502855002437
23.823,0.959424931941193
23.939,1.04373200288949
24.054,1.02456850114725
24.169,0.98113597467841
24.284,1.05013951363426
24.399,1.16327394264807
24.514,1.13720562712173
24.629,1.01653561725628
24.744,0.966693948678538
24.859,1.00496746024392
24.974,1.02890908038749
25.089,1.00197122621773
25.204,0.99484265989649
25.32,1.02283481025505
25.435,1.03394395872586
25.55,1.02175953685121
25.665,1.01838102799581
25.78,1.03305156507874
25.895,1.03852510618392
26.01,1.02917682924935
26.125,1.02676959562592
26.24,1.03130470717336
26.355,1.03133082883946
26.47,1.02617162105478
26.586,1.02452603721642
26.701,1.02755245218206
26.816,1.02742706040463
26.931,1.02557399473468
27.046,1.02546773402731
27.161,1.0261409044973
27.276,1.0261220024574
27.391,1.02565664956396
27.506,1.0264977458181
27.621,1.02727802970559
27.736,1.02691618800007
27.852,1.02693274006681
27.967,1.0272922221741
28.082,1.02741050037045
28.197,1.02702496360836
28.312,1.026816881202
28.427,1.02707462586884
28.542,1.02697057436404
28.657,1.0267364970183
28.772,1.02674595365446
28.887,1.02685944008234
29.002,1.02685234681312
29.118,1.02671049171796
29.233,1.02677432408554
29.348,1.02686889785085
29.463,1.02681451687148
29.578,1.02679323814176
29.693,1.02683106729946
29.808,1.02686889785085
29.923,1.02683579604216
30.038,1.0268121525464
30.153,1.02684998240094
30.268,1.02684052480664
30.383,1.02682160987937
30.499,1.02682160987937
30.614,1.02683343166809
30.729,1.02683106729946
30.844,1.0268121525464
30.959,1.02681924553796
31.074,1.02682397422623
31.189,1.0268121525464
31.304,1.02680742391258
31.419,1.02680742391258
31.534,1.02680978822677
31.649,1.02680269530053
31.765,1.02679796671026
31.88,1.02680269530053
31.995,1.02680269530053
32.11,1.02679796671026
32.225,1.02679796671026
32.34,1.02679796671026
32.455,1.02679796671026
32.57,1.02679560242329
32.685,1.02679323814176
32.8,1.02679323814176
32.915,1.02679323814176
33.031,1.02679087386568
33.146,1.02679087386568
33.261,1.02678850959504
33.376,1.02679087386568
33.491,1.02678850959504
33.606,1.02678614532985
33.721,1.0267837810701
33.836,1.02678141681579
33.951,1.02678141681579
34.066,1.02677905256693
34.181,1.02677905256693
34.297,1.02677905256693
34.412,1.02677668832351
34.527,1.02677432408554
34.642,1.02677432408554
34.757,1.02677195985301
34.872,1.02676959562592
34.987,1.02676723140428
35.102,1.02676723140428
35.217,1.02676959562592
35.332,1.02676723140428
35.447,1.02676486718808
35.562,1.02676486718808
35.678,1.02676486718808
35.793,1.02676486718808
35.908,1.02676250297732
36.023,1.02676013877201
36.138,1.02676250297732
36.253,1.02675777457214
36.368,1.02675777457214
36.483,1.02675541037772
36.598,1.02675541037772
36.713,1.02675541037772
36.828,1.02675304618874
36.944,1.02675304618874
37.059,1.02675304618874
37.174,1.0267506820052
37.289,1.0267506820052
37.404,1.0267506820052
37.519,1.0267506820052
37.634,1.0267506820052
37.749,1.02674831782711
37.864,1.02674831782711
37.979,1.02674831782711
38.094,1.02674595365446
38.21,1.02674595365446
38.325,1.02674358948726
38.44,1.02674358948726
38.555,1.02674122532549
38.67,1.02673886116918
38.785,1.02673886116918
38.9,1.02673886116918
39.015,1.0267364970183
39.13,1.02673413287287
39.245,1.02673413287287
39.36,1.02673413287287
39.476,1.02673413287287
39.591,1.02673413287287
39.706,1.02673413287287
39.821,1.02673413287287
39.936,1.02673176873288
40.051,1.02672940459834
40.166,1.02672940459834
40.281,1.02673176873288
40.396,1.02673176873288
40.511,1.02672940459834
40.626,1.02672940459834
40.742,1.02672940459834
40.857,1.02672704046924
40.972,1.02672467634558
41.087,1.02672467634558
41.202,1.02672467634558
41.317,1.02672231222737
41.432,1.02672231222737
41.547,1.02672231222737
41.662,1.02672231222737
41.777,1.0267199481146
41.892,1.02671758400728
42.007,1.0267199481146
42.123,1.02671758400728
42.238,1.02671758400728
42.353,1.0267199481146
42.468,1.02671758400728
42.583,1.0267152199054
42.698,1.0267152199054
42.813,1.0267152199054
42.928,1.02671758400728
43.043,1.0267152199054
43.158,1.0267152199054
43.273,1.0267152199054
43.389,1.02671049171796
43.504,1.02671285580896
43.619,1.02671285580896
43.734,1.02671049171796
43.849,1.02671049171796
43.964,1.02670812763241
44.079,1.02670812763241
44.194,1.02671049171796
44.309,1.02671049171796
44.424,1.02670812763241
44.539,1.0267057635523
44.655,1.02670339947764
44.77,1.0267057635523
44.885,1.02670339947764
45,1.02670339947764
45.115,1.0267057635523
45.23,1.0267057635523
45.345,1.0267057635523
45.46,1.02670339947764
45.575,1.02670339947764
45.69,1.02670339947764
45.805,1.02670103540842
45.921,1.02669867134464
46.036,1.02669867134464
46.151,1.02669867134464
46.266,1.02669867134464
46.381,1.02669630728631
46.496,1.02669867134464
46.611,1.02670103540842
46.726,1.02669630728631
46.841,1.02669630728631
46.956,1.02669867134464
47.071,1.02669867134464
47.186,1.02669867134464
47.302,1.02669630728631
47.417,1.02669867134464
47.532,1.02669630728631
47.647,1.02669394323342
47.762,1.02669157918597
47.877,1.02669157918597
47.992,1.02669157918597
48.107,1.02668921514397
48.222,1.02668685110741
48.337,1.02668685110741
48.452,1.02668921514397
48.568,1.02669157918597
48.683,1.02668685110741
48.798,1.02668685110741
48.913,1.02669394323342
49.028,1.02669630728631
49.143,1.02669630728631
49.258,1.02668921514397
49.373,1.02668685110741
49.488,1.02668921514397
49.603,1.02668921514397
49.718,1.02668685110741
49.834,1.02668448707629
49.949,1.02668685110741
50.064,1.02668685110741
50.179,1.02668448707629
50.294,1.02668448707629
50.409,1.02668212305062
50.524,1.02668212305062
50.639,1.02668212305062
50.754,1.02668212305062
50.869,1.02668212305062
50.984,1.02668212305062
51.1,1.02668212305062
51.215,1.02668212305062
51.33,1.02668212305062
51.445,1.02668212305062
51.56,1.02668212305062
51.675,1.02668212305062
51.79,1.02668212305062
51.905,1.02668212305062
52.02,1.02668212305062
52.135,1.02668212305062
52.25,1.02667975903039
52.365,1.02667975903039
52.481,1.02667975903039
52.596,1.0266773950156
52.711,1.0266773950156
52.826,1.02667503100626
52.941,1.02667503100626
53.056,1.0266773950156
53.171,1.02667503100626
53.286,1.02667503100626
53.401,1.02667503100626
53.516,1.02667503100626
53.631,1.0266773950156
53.747,1.02667503100626
53.862,1.02667503100626
53.977,1.02667503100626
54.092,1.02667503100626
54.207,1.02667503100626
54.322,1.02667503100626
54.437,1.02667503100626
54.552,1.02667266700236
54.667,1.02667266700236
54.782,1.02667266700236
54.897,1.0266703030039
55.013,1.0266703030039
55.128,1.0266703030039
55.243,1.0266703030039
55.358,1.0266703030039
55.473,1.0266703030039
55.588,1.0266703030039
55.703,1.0266703030039
55.818,1.02667266700236
55.933,1.0266703030039
56.048,1.0266703030039
56.163,1.0266703030039
56.279,1.0266703030039
56.394,1.0266703030039
56.509,1.0266703030039
56.624,1.02666793901088
56.739,1.02666793901088
56.854,1.02666793901088
56.969,1.02666557502331
57.084,1.02666793901088
57.199,1.02666557502331
57.314,1.02666557502331
57.429,1.02666557502331
57.544,1.02666557502331
57.66,1.02666557502331
57.775,1.02666557502331
57.89,1.02666557502331
58.005,1.02666557502331
58.12,1.02666557502331
58.235,1.02666557502331
58.35,1.02666557502331
58.465,1.02666557502331
58.58,1.02666557502331
58.695,1.02666321104119
58.81,1.02666321104119
58.926,1.02666321104119
59.041,1.02666557502331
59.156,1.02666557502331
59.271,1.0266608470645
59.386,1.02666321104119
59.501,1.02666321104119
59.616,1.0266608470645
59.731,1.0266608470645
59.846,1.02666321104119
59.961,1.02666321104119
60.076,1.0266608470645
60.192,1.0266608470645
60.307,1.0266608470645
60.422,1.0266608470645
60.537,1.0266608470645
60.652,1.02665848309326
60.767,1.0266608470645
60.882,1.0266608470645
60.997,1.02665848309326
61.112,1.0266608470645
61.227,1.0266608470645
61.342,1.02665848309326
61.458,1.02665848309326
61.573,1.02665848309326
61.688,1.02665848309326
61.803,1.02665848309326
61.918,1.02665848309326
62.033,1.02665848309326
62.148,1.02665848309326
62.263,1.02665848309326
62.378,1.02665611912747
62.493,1.02665848309326
62.608,1.02665848309326
62.724,1.02665848309326
62.839,1.02665848309326
62.954,1.02665848309326
63.069,1.02665848309326
63.184,1.02665611912747
63.299,1.02665611912747
63.414,1.02665611912747
63.529,1.02665611912747
63.644,1.02665611912747
63.759,1.02665375516711
63.874,1.02665375516711
63.989,1.02665375516711
64.105,1.02665375516711
64.22,1.02665375516711
64.335,1.02665375516711
64.45,1.02665375516711
64.565,1.02665375516711
64.68,1.02665375516711
64.795,1.02665375516711
64.91,1.02665375516711
65.025,1.02665375516711
65.14,1.0266513912122
65.255,1.02665611912747
65.371,1.02665375516711
65.486,1.02665375516711
65.601,1.02665375516711
65.716,1.02665375516711
65.831,1.0266513912122
65.946,1.0266513912122
66.061,1.0266513912122
66.176,1.0266513912122
66.291,1.0266513912122
66.406,1.0266513912122
66.521,1.0266513912122
66.637,1.0266513912122
66.752,1.0266513912122
66.867,1.02664902726273
66.982,1.0266513912122
67.097,1.0266513912122
67.212,1.02664902726273
67.327,1.02664902726273
67.442,1.02664902726273
67.557,1.0266513912122
67.672,1.02664902726273
67.787,1.02664902726273
67.903,1.02664902726273
68.018,1.02664902726273
68.133,1.02664666331871
68.248,1.02664666331871
68.363,1.02664902726273
68.478,1.02664902726273
68.593,1.02664902726273
68.708,1.02664902726273
68.823,1.02664902726273
68.938,1.0266513912122
69.053,1.02664902726273
69.168,1.02664666331871
69.284,1.02664902726273
69.399,1.02664902726273
69.514,1.02664666331871
69.629,1.02664666331871
69.744,1.02664902726273
69.859,1.02664902726273
69.974,1.02664666331871
70.089,1.02664429938013
70.204,1.02664666331871
70.319,1.02664666331871
70.434,1.02664429938013
70.55,1.02664193544699
70.665,1.02664429938013
70.78,1.02664429938013
70.895,1.02664429938013
71.01,1.02664193544699
71.125,1.02664666331871
71.24,1.02664666331871
71.355,1.02664429938013
71.47,1.02664193544699
71.585,1.02664666331871
71.7,1.02664902726273
71.816,1.02664666331871
71.931,1.02664429938013
72.046,1.02664902726273
72.161,1.0266513912122
72.276,1.02664666331871
72.391,1.02664193544699
72.506,1.02664666331871
72.621,1.0266513912122
72.736,1.02664429938013
72.851,1.02663720759704
72.966,1.02663720759704
73.082,1.02664429938013
73.197,1.0266395715193
73.312,1.02662302417784
73.427,1.02662066029369
73.542,1.0266395715193
73.657,1.02665848309326
73.772,1.02665611912747
73.887,1.02664429938013
74.002,1.02664429938013
74.117,1.0266513912122
74.232,1.0266513912122
74.347,1.02664193544699
74.463,1.0266395715193
74.578,1.02664429938013
74.693,1.02664666331871
74.808,1.0266395715193
74.923,1.02663484368024
75.038,1.0266395715193
75.153,1.0266395715193
75.268,1.0266395715193
75.383,1.02663484368024
75.498,1.0266395715193
75.613,1.02664193544699
75.729,1.0266395715193
75.844,1.02663720759704
75.959,1.0266395715193
76.074,1.02664193544699
76.189,1.02664193544699
76.304,1.0266395715193
76.419,1.0266395715193
76.534,1.02664193544699
76.649,1.02664193544699
76.764,1.0266395715193
76.879,1.02664193544699
76.995,1.02664193544699
77.11,1.0266395715193
77.225,1.0266395715193
77.34,1.02664193544699
77.455,1.0266395715193
77.57,1.0266395715193
77.685,1.02663720759704
77.8,1.02663720759704
77.915,1.0266395715193
78.03,1.02663720759704
78.145,1.02663720759704
78.261,1.02663720759704
78.376,1.0266395715193
78.491,1.02663720759704
78.606,1.02663720759704
78.721,1.0266395715193
78.836,1.0266395715193
78.951,1.02663720759704
79.066,1.02663720759704
79.181,1.02663720759704
79.296,1.0266395715193
79.411,1.02663720759704
79.526,1.02663720759704
79.642,1.0266395715193
79.757,1.0266395715193
79.872,1.02663720759704
79.987,1.02663720759704
80.102,1.0266395715193
80.217,1.0266395715193
80.332,1.02663720759704
80.447,1.02663011586295
80.562,1.0266395715193
80.677,1.02663484368024
80.792,1.02663484368024
80.908,1.0266395715193
81.023,1.0266395715193
81.138,1.0266395715193
81.253,1.02663011586295
81.368,1.02663484368024
81.483,1.02663720759704
81.598,1.0266395715193
81.713,1.02663247976887
81.828,1.02663484368024
81.943,1.02663484368024
82.058,1.02663720759704
82.174,1.02663247976887
82.289,1.02663720759704
82.404,1.0266395715193
82.519,1.02663720759704
82.634,1.02663484368024
82.749,1.02663484368024
82.864,1.02663484368024
82.979,1.02662538806743
83.094,1.02663484368024
83.209,1.02663720759704
83.324,1.02663720759704
83.44,1.02663484368024
83.555,1.02663247976887
83.67,1.02663247976887
83.785,1.02663247976887
83.9,1.02663247976887
84.015,1.02663247976887
84.13,1.02663247976887
84.245,1.02663484368024
84.36,1.02663484368024
84.475,1.02663484368024
84.59,1.02663720759704
84.705,1.02663720759704
84.821,1.02663484368024
84.936,1.02663247976887
85.051,1.02663484368024
85.166,1.02663247976887
85.281,1.02662775196247
85.396,1.02662775196247
85.511,1.02663247976887
85.626,1.02663484368024
85.741,1.02663484368024
85.856,1.02663484368024
85.971,1.02663484368024
86.087,1.02663484368024
86.202,1.02663484368024
86.317,1.02663011586295
86.432,1.02663247976887
86.547,1.02663247976887
86.662,1.02663247976887
86.777,1.02663011586295
86.892,1.02663247976887
87.007,1.02663247976887
87.122,1.02663247976887
87.237,1.02663247976887
87.353,1.02663247976887
87.468,1.02663247976887
87.583,1.02663247976887
87.698,1.02663247976887
87.813,1.02663247976887
87.928,1.02663247976887
88.043,1.02663247976887
88.158,1.02663247976887
88.273,1.02663247976887
88.388,1.02663247976887
88.503,1.02663247976887
88.619,1.02663247976887
88.734,1.02663011586295
88.849,1.02663011586295
88.964,1.02663011586295
89.079,1.02663011586295
89.194,1.02663011586295
89.309,1.02663011586295
89.424,1.02663247976887
89.539,1.02663011586295
89.654,1.02663011586295
89.769,1.02663011586295
89.885,1.02663011586295
90,1.02663011586295
90.115,1.02663011586295
90.23,1.02663011586295
90.345,1.02663011586295
90.46,1.02663011586295
90.575,1.02663011586295
90.69,1.02663011586295
90.805,1.02663247976887
90.92,1.02663011586295
91.035,1.02663011586295
91.15,1.02663247976887
91.266,1.02663247976887
91.381,1.02663011586295
91.496,1.02663011586295
91.611,1.02663011586295
91.726,1.02663011586295
91.841,1.02662775196247
91.956,1.02662775196247
92.071,1.02662775196247
92.186,1.02663011586295
92.301,1.02663011586295
92.416,1.02663011586295
92.532,1.02663011586295
92.647,1.02663011586295
92.762,1.02663011586295
92.877,1.02663011586295
92.992,1.02663011586295
93.107,1.02663011586295
93.222,1.02662775196247
93.337,1.02663011586295
93.452,1.02663011586295
93.567,1.02662775196247
93.682,1.02662775196247
93.798,1.02662775196247
93.913,1.02663011586295
94.028,1.02663011586295
94.143,1.02662775196247
94.258,1.02662775196247
94.373,1.02663011586295
94.488,1.02662775196247
94.603,1.02662775196247
94.718,1.02662775196247
94.833,1.02663011586295
94.948,1.02662775196247
95.064,1.02662775196247
95.179,1.02662775196247
95.294,1.02662775196247
95.409,1.02662775196247
95.524,1.02662775196247
95.639,1.02662775196247
95.754,1.02662775196247
95.869,1.02662775196247
95.984,1.02662775196247
96.099,1.02662775196247
96.214,1.02662775196247
96.329,1.02662775196247
96.445,1.02663011586295
96.56,1.02663011586295
96.675,1.02662775196247
96.79,1.02662775196247
96.905,1.02662775196247
97.02,1.02662775196247
97.135,1.02662538806743
97.25,1.02662538806743
97.365,1.02662775196247
97.48,1.02662775196247
97.595,1.02662538806743
97.711,1.02662775196247
97.826,1.02663011586295
97.941,1.02663011586295
98.056,1.02662538806743
98.171,1.02662538806743
98.286,1.02662538806743
98.401,1.02662775196247
98.516,1.02662538806743
98.631,1.02662775196247
98.746,1.02662538806743
98.861,1.02662775196247
98.977,1.02662775196247
99.092,1.02662775196247
99.207,1.02662302417784
99.322,1.02662538806743
99.437,1.02663011586295
99.552,1.02662538806743
99.667,1.02662538806743
99.782,1.02662775196247
99.897,1.02662775196247
100.01,1.02662538806743
100.13,1.02662775196247
100.24,1.02662775196247
100.36,1.02662538806743
100.47,1.02662775196247
100.59,1.02662302417784
100.7,1.02662302417784
100.82,1.02662775196247
100.93,1.02662775196247
101.05,1.02662538806743
101.16,1.02663247976887
101.28,1.02662775196247
101.39,1.02662066029369
101.51,1.02663247976887
101.62,1.02662302417784
101.74,1.02662775196247
101.85,1.02662538806743
101.97,1.02662302417784
102.08,1.02662775196247
102.2,1.02662775196247
102.31,1.02663484368024
102.43,1.02662066029369
102.54,1.02662302417784
102.66,1.02661593254172
102.77,1.0266395715193
102.89,1.02662775196247
103,1.02664193544699
103.12,1.02661593254172
103.23,1.02663011586295
103.35,1.02662538806743
103.47,1.02663720759704
103.58,1.02660411325704
103.7,1.02664193544699
103.81,1.02665375516711
103.93,1.02656156495889
104.04,1.0265875664871
104.16,1.02666557502331
104.27,1.0266395715193
104.39,1.02663720759704
104.5,1.02660647710309
104.62,1.02659702175155
104.73,1.02664666331871
104.85,1.02663484368024
104.96,1.02661829641498
105.08,1.02660884095458
105.19,1.0266608470645
105.31,1.02658993029505
105.42,1.02661829641498
105.54,1.02653320040649
105.65,1.02665848309326
105.77,1.02665848309326
105.88,1.02666557502331
106,1.02653556408925
106.11,1.02654738258472
106.23,1.02662538806743
106.34,1.02662066029369
106.46,1.02664902726273
106.57,1.02663484368024
106.69,1.0266135686739
106.8,1.02661593254172
106.92,1.02662538806743
107.03,1.02664193544699
107.15,1.02661829641498
107.26,1.02663011586295
107.38,1.02662538806743
107.49,1.02661829641498
107.61,1.02662066029369
107.72,1.02662538806743
107.84,1.02662538806743
107.95,1.0266135686739
108.07,1.02663011586295
108.18,1.02662775196247
108.3,1.02662302417784
108.41,1.02662538806743
108.53,1.02663011586295
108.64,1.02662538806743
108.76,1.02662538806743
108.87,1.02662302417784
108.99,1.02661829641498
109.1,1.02663011586295
109.22,1.02662302417784
109.33,1.02662775196247
109.45,1.02663247976887
109.56,1.02662775196247
109.68,1.02662066029369
109.79,1.02662302417784
109.91,1.02662538806743
110.03,1.02663484368024
110.14,1.02663720759704
110.26,1.02661829641498
110.37,1.02661593254172
110.49,1.02661120481152
110.6,1.02662775196247
110.72,1.02663011586295
110.83,1.0266135686739
110.95,1.02661120481152
111.06,1.02660884095458
111.18,1.02662302417784
111.29,1.02662302417784
111.41,1.02662066029369
111.52,1.02662302417784
111.64,1.02662538806743
111.75,1.02662302417784
111.87,1.02662775196247
111.98,1.02662302417784
112.1,1.02660174941644
112.21,1.02660884095458
112.33,1.02661829641498
112.44,1.02663011586295
112.56,1.0266135686739
112.67,1.02662775196247
112.79,1.02663011586295
112.9,1.02661120481152
113.02,1.02660884095458
113.13,1.02660411325704
113.25,1.02663011586295
113.36,1.0266513912122
113.48,1.02663720759704
113.59,1.02662066029369
113.71,1.02663720759704
113.82,1.02664666331871
113.94,1.02661593254172
114.05,1.0266135686739
114.17,1.02664429938013
114.28,1.02662775196247
114.4,1.0265875664871
114.51,1.02662066029369
114.63,1.02659229410844
114.74,1.02661829641498
114.86,1.02659938558127
114.97,1.02662538806743
115.09,1.02662538806743
115.2,1.02664666331871
115.32,1.02659465792728
115.43,1.02662066029369
115.55,1.02696820967963
115.66,1.02676959562592
115.78,1.02656629246049
115.89,1.02660174941644
116.01,1.02658993029505
116.12,1.0266135686739
116.24,1.02659938558127
116.35,1.02661120481152
116.47,1.02660174941644
116.59,1.02661829641498
116.7,1.02660884095458
116.82,1.02663011586295
116.93,1.02662302417784
117.05,1.02661829641498
117.16,1.02661120481152
117.28,1.02661829641498
117.39,1.02661120481152
117.51,1.02662302417784
117.62,1.0266135686739
117.74,1.02661593254172
117.85,1.02661120481152
117.97,1.02661829641498
118.08,1.02660411325704
118.2,1.02663011586295
118.31,1.02663720759704
118.43,1.02662538806743
118.54,1.02661829641498
118.66,1.02662066029369
118.77,1.02662538806743
118.89,1.02661593254172
119,1.02661829641498
119.12,1.02662066029369
119.23,1.02661829641498
119.35,1.02661829641498
119.46,1.02661593254172
119.58,1.0266395715193
119.69,1.02662775196247
119.81,1.02661593254172
119.92,1.0266135686739
120.04,1.02662066029369
120.15,1.02661829641498
120.27,1.02661829641498
120.38,1.0266135686739
120.5,1.02661593254172
120.61,1.0266135686739
120.73,1.02661593254172
120.84,1.02661829641498
120.96,1.0266135686739
121.07,1.02659938558127
121.19,1.02662066029369
121.3,1.02662538806743
121.42,1.02662538806743
121.53,1.02661829641498
121.65,1.02662066029369
121.76,1.02662066029369
121.88,1.02662066029369
121.99,1.02661829641498
122.11,1.0266135686739
122.22,1.0266135686739
122.34,1.02661593254172
122.45,1.02662538806743
122.57,1.02661120481152
122.68,1.02660884095458
122.8,1.02661829641498
122.92,1.02662066029369
123.03,1.02662302417784
123.15,1.02662538806743
123.26,1.02661829641498
123.38,1.02661593254172
123.49,1.02661829641498
123.61,1.02661829641498
123.72,1.02661120481152
123.84,1.02661120481152
123.95,1.02661593254172
124.07,1.02660884095458
124.18,1.02661120481152
124.3,1.02662066029369
124.41,1.02662302417784
124.53,1.02662302417784
124.64,1.02662302417784
124.76,1.02662302417784
124.87,1.02661593254172
124.99,1.02661829641498
125.1,1.02661593254172
125.22,1.02661120481152
125.33,1.02661593254172
125.45,1.02661829641498
125.56,1.02661593254172
125.68,1.02660884095458
125.79,1.02662302417784
125.91,1.02662775196247
126.02,1.02662538806743
126.14,1.02661829641498
126.25,1.02662066029369
126.37,1.02662302417784
126.48,1.02661593254172
126.6,1.02661593254172
126.71,1.0266135686739
126.83,1.02661120481152
126.94,1.0266135686739
127.06,1.02662538806743
127.17,1.02662538806743
127.29,1.02662302417784
127.4,1.0266135686739
127.52,1.02660647710309
127.63,1.02660647710309
127.75,1.02661829641498
127.86,1.02662302417784
127.98,1.02661593254172
128.09,1.02661593254172
128.21,1.02661829641498
128.32,1.02662538806743
128.44,1.02660884095458
128.55,1.02662066029369
128.67,1.02661120481152
128.78,1.02660174941644
128.9,1.02660647710309
129.01,1.02663247976887
129.13,1.02662538806743
129.24,1.02662066029369
129.36,1.02660411325704
129.48,1.02661593254172
129.59,1.02661593254172
129.71,1.02661829641498
129.82,1.02663247976887
129.94,1.0266135686739
130.05,1.02661593254172
130.17,1.02661593254172
130.28,1.02661829641498
130.4,1.02661593254172
130.51,1.02664902726273
130.63,1.0266135686739
130.74,1.02661593254172
130.86,1.02661829641498
130.97,1.02662066029369
131.09,1.02661829641498
131.2,1.02661829641498
131.32,1.02661593254172
131.43,1.0266135686739
131.55,1.02661593254172
131.66,1.02661829641498
131.78,1.02662066029369
131.89,1.02661829641498
132.01,1.02661593254172
132.12,1.02661593254172
132.24,1.02661593254172
132.35,1.02661593254172
132.47,1.02661829641498
132.58,1.02662066029369
132.7,1.02661593254172
132.81,1.02661829641498
132.93,1.02662066029369
133.04,1.02662066029369
133.16,1.02661593254172
133.27,1.02661593254172
133.39,1.02661593254172
133.5,1.02661829641498
133.62,1.02661829641498
133.73,1.02661829641498
133.85,1.02661829641498
133.96,1.0266135686739
134.08,1.02661593254172
134.19,1.02662302417784
134.31,1.02662066029369
134.42,1.02661593254172
134.54,1.02661593254172
134.65,1.0266135686739
134.77,1.02661829641498
134.88,1.02661829641498
135,1.02661829641498
135.11,1.02661593254172
135.23,1.02661593254172
135.34,1.02661593254172
135.46,1.02661829641498
135.57,1.02661829641498
135.69,1.02662066029369
135.81,1.02662066029369
135.92,1.02661593254172
136.04,1.0266135686739
136.15,1.02661593254172
136.27,1.02661593254172
136.38,1.02661593254172
136.5,1.02661829641498
136.61,1.02661593254172
136.73,1.02661593254172
136.84,1.02661829641498
136.96,1.02661593254172
137.07,1.0266135686739
137.19,1.02661829641498
137.3,1.02661593254172
137.42,1.02661593254172
137.53,1.02661593254172
137.65,1.0266135686739
137.76,1.02661829641498
137.88,1.02661593254172
137.99,1.02661593254172
138.11,1.02661593254172
138.22,1.02661593254172
138.34,1.02661829641498
138.45,1.02661829641498
138.57,1.02661593254172
138.68,1.02661593254172
138.8,1.02661593254172
138.91,1.02661593254172
139.03,1.02661593254172
139.14,1.02661593254172
139.26,1.02661593254172
139.37,1.02661593254172
139.49,1.02661829641498
139.6,1.02661829641498
139.72,1.02661593254172
139.83,1.02661593254172
139.95,1.02661593254172
140.06,1.02661829641498
140.18,1.02661593254172
140.29,1.0266135686739
140.41,1.02661593254172
140.52,1.02661593254172
140.64,1.0266135686739
140.75,1.02661593254172
140.87,1.0266135686739
140.98,1.02661593254172
141.1,1.02661593254172
141.21,1.02661829641498
141.33,1.02661829641498
141.44,1.02661593254172
141.56,1.02661593254172
141.67,1.02661593254172
141.79,1.02661593254172
141.9,1.0266135686739
142.02,1.02661593254172
142.13,1.0266135686739
142.25,1.0266135686739
142.37,1.02661593254172
142.48,1.02661593254172
142.6,1.02661829641498
142.71,1.02661593254172
142.83,1.02661593254172
142.94,1.02661593254172
143.06,1.02661829641498
143.17,1.02661593254172
143.29,1.02661593254172
143.4,1.02661593254172
143.52,1.02661593254172
143.63,1.0266135686739
143.75,1.02661593254172
143.86,1.02661593254172
143.98,1.02661593254172
144.09,1.02661593254172
144.21,1.02661593254172
144.32,1.02661593254172
144.44,1.0266135686739
144.55,1.02661593254172
144.67,1.02661593254172
144.78,1.02661593254172
144.9,1.02661829641498
145.01,1.02661593254172
145.13,1.02661593254172
145.24,1.02661593254172
145.36,1.0266135686739
145.47,1.0266135686739
145.59,1.0266135686739
145.7,1.02661593254172
145.82,1.02661593254172
145.93,1.02661829641498
146.05,1.02661593254172
146.16,1.0266135686739
146.28,1.0266135686739
146.39,1.0266135686739
146.51,1.02661593254172
146.62,1.02661829641498
146.74,1.02661829641498
146.85,1.0266135686739
146.97,1.0266135686739
147.08,1.02661593254172
147.2,1.02661593254172
147.31,1.02661829641498
147.43,1.0266135686739
147.54,1.02661593254172
147.66,1.02661593254172
147.77,1.02661829641498
147.89,1.02661593254172
148,1.02661593254172
148.12,1.02661593254172
148.23,1.02661593254172
148.35,1.0266135686739
148.46,1.0266135686739
148.58,1.0266135686739
148.69,1.0266135686739
148.81,1.0266135686739
148.93,1.02661593254172
149.04,1.02661593254172
149.16,1.02661593254172
149.27,1.02661593254172
149.39,1.02661593254172
149.5,1.02661593254172
149.62,1.02661593254172
149.73,1.02661593254172
149.85,1.02661593254172
149.96,1.02661593254172
150.08,1.0266135686739
150.19,1.0266135686739
150.31,1.0266135686739
150.42,1.02661593254172
150.54,1.02661593254172
150.65,1.02661593254172
150.77,1.02661593254172
150.88,1.02661593254172
151,1.02661593254172
151.11,1.02661593254172
151.23,1.0266135686739
151.34,1.02661120481152
151.46,1.02661593254172
151.57,1.0266135686739
151.69,1.0266135686739
151.8,1.02661593254172
151.92,1.02661593254172
152.03,1.02661593254172
152.15,1.02661593254172
152.26,1.02661593254172
152.38,1.02661593254172
152.49,1.0266135686739
152.61,1.02661593254172
152.72,1.0266135686739
152.84,1.0266135686739
152.95,1.0266135686739
153.07,1.0266135686739
153.18,1.0266135686739
153.3,1.0266135686739
153.41,1.02661593254172
153.53,1.02661593254172
153.64,1.02661829641498
153.76,1.02661593254172
153.87,1.02661593254172
153.99,1.0266135686739
154.1,1.0266135686739
154.22,1.02661120481152
154.33,1.02661120481152
154.45,1.0266135686739
154.56,1.02661593254172
154.68,1.02662066029369
154.79,1.02661593254172
154.91,1.0266135686739
155.02,1.02661593254172
155.14,1.02661593254172
155.26,1.02661593254172
155.37,1.02661829641498
155.49,1.0266135686739
155.6,1.02660647710309
155.72,1.02660884095458
155.83,1.02661593254172
155.95,1.02662066029369
156.06,1.02661829641498
156.18,1.0266135686739
156.29,1.02662538806743
156.41,1.02661120481152
156.52,1.02660647710309
156.64,1.02660884095458
156.75,1.0266135686739
156.87,1.02661593254172
156.98,1.02661593254172
157.1,1.02661593254172
157.21,1.02661829641498
157.33,1.02661593254172
157.44,1.0266135686739
157.56,1.0266135686739
157.67,1.0266135686739
157.79,1.0266135686739
157.9,1.02661120481152
158.02,1.02660884095458
158.13,1.0266135686739
158.25,1.02661829641498
158.36,1.02662066029369
158.48,1.02661829641498
158.59,1.02661120481152
158.71,1.02661120481152
158.82,1.02660884095458
158.94,1.0266135686739
159.05,1.0266135686739
159.17,1.02661593254172
159.28,1.02662066029369
159.4,1.02662302417784
159.51,1.02660647710309
159.63,1.02660884095458
159.74,1.02661829641498
159.86,1.02661593254172
159.97,1.02661120481152
160.09,1.02661593254172
160.2,1.02660411325704
160.32,1.02661593254172
160.43,1.02661593254172
160.55,1.0266135686739
160.66,1.0266135686739
160.78,1.02661829641498
160.89,1.0266135686739
161.01,1.02660411325704
161.12,1.0266135686739
161.24,1.02661120481152
161.35,1.0266135686739
161.47,1.0266135686739
161.58,1.02661120481152
161.7,1.02661593254172
161.82,1.02660647710309
161.93,1.02660647710309
162.05,1.0266135686739
162.16,1.02661593254172
162.28,1.02661593254172
162.39,1.0266135686739
162.51,1.0266135686739
162.62,1.0266135686739
162.74,1.0266135686739
162.85,1.0266135686739
162.97,1.02661593254172
163.08,1.0266135686739
163.2,1.0266135686739
163.31,1.0266135686739
163.43,1.0266135686739
163.54,1.0266135686739
163.66,1.0266135686739
163.77,1.0266135686739
163.89,1.0266135686739
164,1.0266135686739
164.12,1.0266135686739
164.23,1.0266135686739
164.35,1.0266135686739
164.46,1.0266135686739
164.58,1.0266135686739
164.69,1.0266135686739
164.81,1.0266135686739
164.92,1.0266135686739
165.04,1.0266135686739
165.15,1.0266135686739
165.27,1.0266135686739
165.38,1.0266135686739
165.5,1.0266135686739
165.61,1.0266135686739
165.73,1.0266135686739
165.84,1.0266135686739
165.96,1.0266135686739
166.07,1.0266135686739
166.19,1.0266135686739
166.3,1.0266135686739
166.42,1.0266135686739
166.53,1.0266135686739
166.65,1.0266135686739
166.76,1.0266135686739
166.88,1.0266135686739
166.99,1.0266135686739
167.11,1.0266135686739
167.22,1.0266135686739
167.34,1.0266135686739
167.45,1.0266135686739
167.57,1.0266135686739
167.68,1.0266135686739
167.8,1.0266135686739
167.91,1.0266135686739
168.03,1.0266135686739
168.15,1.0266135686739
168.26,1.0266135686739
168.38,1.0266135686739
168.49,1.0266135686739
168.61,1.0266135686739
168.72,1.0266135686739
168.84,1.0266135686739
168.95,1.0266135686739
169.07,1.0266135686739
169.18,1.0266135686739
169.3,1.0266135686739
169.41,1.0266135686739
169.53,1.0266135686739
169.64,1.0266135686739
169.76,1.0266135686739
169.87,1.0266135686739
169.99,1.0266135686739
170.1,1.0266135686739
170.22,1.0266135686739
170.33,1.0266135686739
170.45,1.0266135686739
170.56,1.0266135686739
170.68,1.0266135686739
170.79,1.0266135686739
170.91,1.0266135686739
171.02,1.0266135686739
171.14,1.0266135686739
171.25,1.0266135686739
171.37,1.0266135686739
171.48,1.0266135686739
171.6,1.0266135686739
171.71,1.0266135686739
171.83,1.0266135686739
171.94,1.0266135686739
172.06,1.0266135686739
172.17,1.0266135686739
172.29,1.0266135686739
172.4,1.0266135686739
172.52,1.0266135686739
172.63,1.0266135686739
172.75,1.0266135686739
172.86,1.0266135686739
172.98,1.0266135686739
173.09,1.0266135686739
173.21,1.0266135686739
173.32,1.0266135686739
173.44,1.0266135686739
173.55,1.0266135686739
173.67,1.0266135686739
173.78,1.0266135686739
173.9,1.0266135686739
174.01,1.0266135686739
174.13,1.0266135686739
174.24,1.0266135686739
174.36,1.0266135686739
174.47,1.0266135686739
174.59,1.0266135686739
174.71,1.0266135686739
174.82,1.0266135686739
174.94,1.0266135686739
175.05,1.0266135686739
175.17,1.0266135686739
175.28,1.0266135686739
175.4,1.0266135686739
175.51,1.0266135686739
175.63,1.0266135686739
175.74,1.0266135686739
175.86,1.0266135686739
175.97,1.0266135686739
176.09,1.0266135686739
176.2,1.0266135686739
176.32,1.0266135686739
176.43,1.0266135686739
176.55,1.0266135686739
176.66,1.0266135686739
176.78,1.0266135686739
176.89,1.0266135686739
177.01,1.0266135686739
177.12,1.0266135686739
177.24,1.0266135686739
177.35,1.0266135686739
177.47,1.0266135686739
177.58,1.0266135686739
177.7,1.0266135686739
177.81,1.0266135686739
177.93,1.0266135686739
178.04,1.0266135686739
178.16,1.0266135686739
178.27,1.0266135686739
178.39,1.0266135686739
178.5,1.0266135686739
178.62,1.0266135686739
178.73,1.0266135686739
178.85,1.0266135686739
178.96,1.0266135686739
179.08,1.0266135686739
179.19,1.0266135686739
179.31,1.0266135686739
179.42,1.0266135686739
179.54,1.0266135686739
179.65,1.0266135686739
179.77,1.0266135686739
179.88,1.0266135686739
180,1.0266135686739
180.11,1.0266135686739
180.23,1.0266135686739
180.34,1.0266135686739
180.46,1.0266135686739
180.57,1.0266135686739
180.69,1.0266135686739
180.8,1.0266135686739
180.92,1.0266135686739
181.03,1.0266135686739
181.15,1.0266135686739
181.27,1.0266135686739
181.38,1.0266135686739
181.5,1.0266135686739
181.61,1.0266135686739
181.73,1.0266135686739
181.84,1.0266135686739
181.96,1.0266135686739
182.07,1.0266135686739
182.19,1.0266135686739
182.3,1.0266135686739
182.42,1.0266135686739
182.53,1.0266135686739
182.65,1.0266135686739
182.76,1.0266135686739
182.88,1.0266135686739
182.99,1.0266135686739
183.11,1.0266135686739
183.22,1.0266135686739
183.34,1.0266135686739
183.45,1.0266135686739
183.57,1.0266135686739
183.68,1.0266135686739
183.8,1.0266135686739
183.91,1.0266135686739
184.03,1.0266135686739
184.14,1.0266135686739
184.26,1.0266135686739
184.37,1.0266135686739
184.49,1.0266135686739
184.6,1.0266135686739
184.72,1.0266135686739
184.83,1.0266135686739
184.95,1.0266135686739
185.06,1.0266135686739
185.18,1.0266135686739
185.29,1.0266135686739
185.41,1.0266135686739
185.52,1.0266135686739
185.64,1.0266135686739
185.75,1.0266135686739
185.87,1.0266135686739
185.98,1.0266135686739
186.1,1.0266135686739
186.21,1.0266135686739
186.33,1.0266135686739
186.44,1.0266135686739
186.56,1.0266135686739
186.67,1.0266135686739
186.79,1.0266135686739
186.9,1.02661120481152
187.02,1.02661120481152
187.13,1.02661120481152
187.25,1.02661120481152
187.36,1.02661120481152
187.48,1.02661120481152
187.6,1.02661120481152
187.71,1.02661120481152
187.83,1.02661120481152
187.94,1.02661120481152
188.06,1.02661120481152
188.17,1.02661120481152
188.29,1.02661120481152
188.4,1.02661120481152
188.52,1.02661120481152
188.63,1.02661120481152
188.75,1.02661120481152
188.86,1.02661120481152
188.98,1.02661120481152
189.09,1.02661120481152
189.21,1.02661120481152
189.32,1.02661120481152
189.44,1.02661120481152
189.55,1.02661120481152
189.67,1.02661120481152
189.78,1.02661120481152
189.9,1.02661120481152
190.01,1.02661120481152
190.13,1.02661120481152
190.24,1.02661120481152
190.36,1.02661120481152
190.47,1.02661120481152
190.59,1.02661120481152
190.7,1.02661120481152
190.82,1.02661120481152
190.93,1.02661120481152
191.05,1.02661120481152
191.16,1.02661120481152
191.28,1.02661120481152
191.39,1.02661120481152
191.51,1.02661120481152
191.62,1.02661120481152
191.74,1.02661120481152
191.85,1.02661120481152
191.97,1.02661120481152
192.08,1.02661120481152
192.2,1.02661120481152
192.31,1.02661120481152
192.43,1.02661120481152
192.54,1.02661120481152
192.66,1.02661120481152
192.77,1.02661120481152
192.89,1.02661120481152
193,1.02661120481152
193.12,1.02661120481152
193.23,1.02661120481152
193.35,1.02661120481152
193.46,1.02661120481152
193.58,1.02661120481152
193.69,1.02661120481152
193.81,1.02661120481152
193.92,1.02661120481152
194.04,1.02661120481152
194.16,1.02661120481152
194.27,1.02661120481152
194.39,1.02661120481152
194.5,1.02661120481152
194.62,1.02661120481152
194.73,1.02661120481152
194.85,1.02661120481152
194.96,1.02661120481152
195.08,1.02661120481152
195.19,1.02661120481152
195.31,1.02661120481152
195.42,1.02661120481152
195.54,1.02661120481152
195.65,1.02661120481152
195.77,1.02661120481152
195.88,1.02661120481152
196,1.02661120481152
196.11,1.02661120481152
196.23,1.02661120481152
196.34,1.02661120481152
196.46,1.02661120481152
196.57,1.02661120481152
196.69,1.02661120481152
196.8,1.02661120481152
196.92,1.02661120481152
197.03,1.02661120481152
197.15,1.02661120481152
197.26,1.02661120481152
197.38,1.02661120481152
197.49,1.02661120481152
197.61,1.02661120481152
197.72,1.02661120481152
197.84,1.02661120481152
197.95,1.02661120481152
198.07,1.02661120481152
198.18,1.02661120481152
198.3,1.02661120481152
198.41,1.02661120481152
198.53,1.02661120481152
198.64,1.02661120481152
198.76,1.02661120481152
198.87,1.02661120481152
198.99,1.02661120481152
199.1,1.02661120481152
199.22,1.02661120481152
199.33,1.02661120481152
199.45,1.02661120481152
199.56,1.02661120481152
199.68,1.02661120481152
199.79,1.02661120481152
199.91,1.02661120481152
200.02,1.02661120481152
200.14,1.02661120481152
200.25,1.02661120481152
200.37,1.02661120481152
200.49,1.02661120481152
200.6,1.02661120481152
200.72,1.02661120481152
200.83,1.02661120481152
200.95,1.02661120481152
201.06,1.02661120481152
201.18,1.02661120481152
201.29,1.02661120481152
201.41,1.02661120481152
201.52,1.02661120481152
201.64,1.02661120481152
201.75,1.02661120481152
201.87,1.02661120481152
201.98,1.02661120481152
202.1,1.02661120481152
202.21,1.02661120481152
202.33,1.02661120481152
202.44,1.02661120481152
202.56,1.02661120481152
202.67,1.02661120481152
202.79,1.02661120481152
202.9,1.02661120481152
203.02,1.02661120481152
203.13,1.02661120481152
203.25,1.02661120481152
203.36,1.02661120481152
203.48,1.02661120481152
203.59,1.02661120481152
203.71,1.02661120481152
203.82,1.02661120481152
203.94,1.02661120481152
204.05,1.02661120481152
204.17,1.02661120481152
204.28,1.02661120481152
204.4,1.02661120481152
204.51,1.02661120481152
204.63,1.02661120481152
204.74,1.02661120481152
204.86,1.02661120481152
204.97,1.02661120481152
205.09,1.02661120481152
205.2,1.02661120481152
205.32,1.02661120481152
205.43,1.02661120481152
205.55,1.02661120481152
205.66,1.02661120481152
205.78,1.02661120481152
205.89,1.02661120481152
206.01,1.02661120481152
206.12,1.02661120481152
206.24,1.02661120481152
206.35,1.02661120481152
206.47,1.02661120481152
206.58,1.02661120481152
206.7,1.02661120481152
206.81,1.02661120481152
206.93,1.02661120481152
207.05,1.02661120481152
207.16,1.02661120481152
207.28,1.02661120481152
207.39,1.02661120481152
207.51,1.02661120481152
207.62,1.02661120481152
207.74,1.02661120481152
207.85,1.02661120481152
207.97,1.02661120481152
208.08,1.02661120481152
208.2,1.02661120481152
208.31,1.02661120481152
208.43,1.02661120481152
208.54,1.02661120481152
208.66,1.02661120481152
208.77,1.02661120481152
208.89,1.02661120481152
209,1.02661120481152
209.12,1.02661120481152
209.23,1.02661120481152
209.35,1.02661120481152
209.46,1.02661120481152
209.58,1.02661120481152
209.69,1.02661120481152
209.81,1.02661120481152
209.92,1.02661120481152
210.04,1.02661120481152
210.15,1.02661120481152
210.27,1.02661120481152
210.38,1.02661120481152
210.5,1.02661120481152
210.61,1.02661120481152
210.73,1.02661120481152
210.84,1.02661120481152
210.96,1.02661120481152
211.07,1.02661120481152
211.19,1.02661120481152
211.3,1.02661120481152
211.42,1.02661120481152
211.53,1.02661120481152
211.65,1.02661120481152
211.76,1.02661120481152
211.88,1.02661120481152
211.99,1.02661120481152
212.11,1.02661120481152
212.22,1.02661120481152
212.34,1.02661120481152
212.45,1.02661120481152
212.57,1.02661120481152
212.68,1.02661120481152
212.8,1.02661120481152
212.91,1.02661120481152
213.03,1.02661120481152
213.14,1.02661120481152
213.26,1.02661120481152
213.37,1.02661120481152
213.49,1.02661120481152
213.61,1.02661120481152
213.72,1.02661120481152
213.84,1.02661120481152
213.95,1.02661120481152
214.07,1.02661120481152
214.18,1.02661120481152
214.3,1.02661120481152
214.41,1.02661120481152
214.53,1.02661120481152
214.64,1.02661120481152
214.76,1.02661120481152
214.87,1.02661120481152
214.99,1.02661120481152
215.1,1.02661120481152
215.22,1.02661120481152
215.33,1.02661120481152
215.45,1.02661120481152
215.56,1.02661120481152
215.68,1.02661120481152
215.79,1.02661120481152
215.91,1.02661120481152
216.02,1.02661120481152
216.14,1.02661120481152
216.25,1.02661120481152
216.37,1.02661120481152
216.48,1.02661120481152
216.6,1.02661120481152
216.71,1.02661120481152
216.83,1.02661120481152
216.94,1.02661120481152
217.06,1.02661120481152
217.17,1.02661120481152
217.29,1.02661120481152
217.4,1.02661120481152
217.52,1.02661120481152
217.63,1.02661120481152
217.75,1.02661120481152
217.86,1.02661120481152
217.98,1.02661120481152
218.09,1.02661120481152
218.21,1.02661120481152
218.32,1.02661120481152
218.44,1.02661120481152
218.55,1.02661120481152
218.67,1.02661120481152
218.78,1.02661120481152
218.9,1.02661120481152
219.01,1.02661120481152
219.13,1.02661120481152
219.24,1.02661120481152
219.36,1.02661120481152
219.47,1.02661120481152
219.59,1.02661120481152
219.7,1.02661120481152
219.82,1.02661120481152
219.94,1.02661120481152
220.05,1.02661120481152
220.17,1.02661120481152
220.28,1.02661120481152
220.4,1.02661120481152
220.51,1.02661120481152
220.63,1.02661120481152
220.74,1.02661120481152
220.86,1.02661120481152
220.97,1.02661120481152
221.09,1.02661120481152
221.2,1.02661120481152
221.32,1.02661120481152
221.43,1.02661120481152
221.55,1.02661120481152
221.66,1.02661120481152
221.78,1.02661120481152
221.89,1.02661120481152
222.01,1.02661120481152
222.12,1.02661120481152
222.24,1.02661120481152
222.35,1.02661120481152
222.47,1.02661120481152
222.58,1.02661120481152
222.7,1.02661120481152
222.81,1.02661120481152
222.93,1.02661120481152
223.04,1.02661120481152
223.16,1.02661120481152
223.27,1.02661120481152
223.39,1.02661120481152
223.5,1.02661120481152
223.62,1.02661120481152
223.73,1.02661120481152
223.85,1.02661120481152
223.96,1.02661120481152
224.08,1.02661120481152
224.19,1.02661120481152
224.31,1.02661120481152
224.42,1.02661120481152
224.54,1.02661120481152
224.65,1.02661120481152
224.77,1.02661120481152
224.88,1.02661120481152
225,1.02661120481152
225.11,1.02661120481152
225.23,1.02661120481152
225.34,1.02661120481152
225.46,1.02661120481152
225.57,1.02661120481152
225.69,1.02661120481152
225.8,1.02661120481152
225.92,1.02661120481152
226.03,1.02661120481152
226.15,1.02661120481152
226.26,1.02661120481152
226.38,1.02661120481152
226.5,1.02661120481152
226.61,1.02661120481152
226.73,1.02661120481152
226.84,1.02661120481152
226.96,1.02661120481152
227.07,1.02661120481152
227.19,1.02661120481152
227.3,1.02661120481152
227.42,1.02661120481152
227.53,1.02661120481152
227.65,1.02661120481152
227.76,1.02661120481152
227.88,1.02661120481152
227.99,1.02661120481152
228.11,1.02661120481152
228.22,1.02661120481152
228.34,1.02661120481152
228.45,1.02661120481152
228.57,1.02661120481152
228.68,1.02661120481152
228.8,1.02661120481152
228.91,1.02661120481152
229.03,1.02661120481152
229.14,1.02661120481152
229.26,1.02661120481152
229.37,1.02661120481152
229.49,1.02661120481152
229.6,1.02661120481152
229.72,1.02661120481152
229.83,1.02661120481152
229.95,1.02661120481152
230.06,1.02661120481152
230.18,1.02661120481152
230.29,1.02661120481152
230.41,1.02661120481152
230.52,1.02661120481152
230.64,1.02661120481152
230.75,1.02661120481152
230.87,1.02661120481152
230.98,1.02661120481152
231.1,1.02661120481152
231.21,1.02661120481152
231.33,1.02661120481152
231.44,1.02661120481152
231.56,1.02661120481152
231.67,1.02661120481152
231.79,1.02661120481152
231.9,1.02661120481152
232.02,1.02661120481152
232.13,1.02661120481152
232.25,1.02661120481152
232.36,1.02661120481152
232.48,1.02661120481152
232.59,1.02661120481152
232.71,1.02661120481152
232.83,1.02661120481152
232.94,1.02661120481152
233.06,1.02661120481152
233.17,1.02661120481152
233.29,1.02661120481152
233.4,1.02661120481152
233.52,1.02661120481152
233.63,1.02661120481152
233.75,1.02661120481152
233.86,1.02661120481152
233.98,1.02661120481152
234.09,1.02661120481152
234.21,1.02661120481152
234.32,1.02661120481152
234.44,1.02661120481152
234.55,1.02661120481152
234.67,1.02661120481152
234.78,1.02661120481152
234.9,1.02661120481152
235.01,1.02661120481152
235.13,1.02661120481152
235.24,1.02661120481152
235.36,1.02661120481152
235.47,1.02661120481152
235.59,1.02661120481152
235.7,1.02661120481152

==> scatter/slab_pi8_100k.csv <==
f,r
0,3.36914963616433e-17
0.151515151515152,0.0018365448308892
0.303030303030303,0.00523257855527894
0.454545454545455,0.0114947087698369
0.606060606060606,0.0179172134820757
0.757575757575758,0.0273712196461854
0.909090909090909,0.0375280406435108
1.06060606060606,0.0490736688106949
1.21212121212121,0.0600621566050195
1.36363636363636,0.0718446679727403
1.51515151515152,0.0889006976367234
1.66666666666667,0.0947241741326893
1.81818181818182,0.10520436552537
1.96969696969697,0.112235633354767
2.12121212121212,0.122803131332204
2.27272727272727,0.129858644343663
2.42424242424242,0.129538796644307
2.57575757575758,0.135301571913739
2.72727272727273,0.13852779652284
2.87878787878788,0.136187923460078
3.03030303030303,0.1317536990204
3.18181818181818,0.127704534844756
3.33333333333333,0.125173029139211
3.48484848484849,0.119199235979914
3.63636363636364,0.108069507449365
3.78787878787879,0.0976791397413156
3.93939393939394,0.0904278254992915
4.09090909090909,0.0769677508496515
4.24242424242424,0.0650100696549849
4.39393939393939,0.0523144316253571
4.54545454545455,0.041657097437142
4.6969696969697,0.031872769433007
4.84848484848485,0.0204201715140014
5,0.0126650130913637
5.15151515151515,0.00641114945503582
5.3030303030303,0.00220950188677074
5.45454545454546,0.0002815060221013
5.60606060606061,0.000847750562690503
5.75757575757576,0.00334223288119339
5.90909090909091,0.00830682992006188
6.06060606060606,0.0153811179622518
6.21212121212121,0.0239927747519564
6.36363636363637,0.0346715714082937
6.51515151515152,0.045609555822675
6.66666666666667,0.0572440099269857
6.81818181818182,0.0696372527521775
6.96969696969697,0.0813053476654465
7.12121212121212,0.0936190759370417
7.27272727272727,0.103268123327691
7.42424242424243,0.112832720721672
7.57575757575758,0.120944972159714
7.72727272727273,0.128069793965612
7.87878787878788,0.133297036212411
8.03030303030303,0.136584297282375
8.18181818181818,0.138324376593568
8.33333333333333,0.138669805501124
8.48484848484849,0.136810578386049
8.63636363636364,0.133333397357928
8.78787878787879,0.127763482568688
8.93939393939394,0.120963103849756
9.09090909090909,0.112906621425808
9.24242424242424,0.102945155561385
9.39393939393939,0.0922726931034149
9.54545454545455,0.0808139414225104
9.6969696969697,0.0688220619206879
9.84848484848485,0.0566271523024681
10,0.0446977964675763
10.1515151515152,0.0335431287613548
10.3030303030303,0.0233039307655908
10.4545454545455,0.014538276708218
10.6060606060606,0.00760767634360112
10.7575757575758,0.00294825846029054
10.9090909090909,0.000451076005613568
11.0606060606061,0.000413627572663723
11.2121212121212,0.003037434012718
11.3636363636364,0.00786684003002525
11.5151515151515,0.0147821104590784
11.6666666666667,0.0238108417907014
11.8181818181818,0.0342214754573002
11.969696969697,0.0456598207732084
12.1212121212121,0.0579570622101303
12.2727272727273,0.0704782376931203
12.4242424242424,0.0828453958191765
12.5757575757576,0.094699252252908
12.7272727272727,0.10581497970681
12.8787878787879,0.115919430301437
13.030303030303,0.124437132953058
13.1818181818182,0.131656969021257
13.3333333333333,0.137246159712981
13.4848484848485,0.141085214076939
13.6363636363636,0.142870676058521
13.7878787878788,0.142927599189146
13.9393939393939,0.141268229282187
14.0909090909091,0.137431853775385
14.2424242424242,0.131984794307539
14.3939393939394,0.124875083308067
14.5454545454545,0.116133582191232
14.6969696969697,0.106071641902043
14.8484848484849,0.0948864451918279
15,0.0828283234187559

==> scatter/slab_pi8_25k.csv <==
f,r
0,3.36914963616433e-17
0.151515151515152,0.0011936008882054
0.303030303030303,0.00700540626318929
0.454545454545455,0.00998930476606306
0.606060606060606,0.0832200068263053
0.757575757575758,0.0596893767561358
0.909090909090909,0.0469584436140749
1.06060606060606,0.0592117856207083
1.21212121212121,0.0663115254141889
1.36363636363636,0.0704140314375226
1.51515151515152,0.0902830694718632
1.66666666666667,0.0952886489091203
1.81818181818182,0.110333818105818
1.96969696969697,0.115000143670376
2.12121212121212,0.129450657729632
2.27272727272727,0.132884053375796
2.42424242424242,0.140418424258828
2.57575757575758,0.138924110051126
2.72727272727273,0.136818476102768
2.87878787878788,0.147937162104207
3.03030303030303,0.13161644328865
3.18181818181818,0.129462586543432
3.33333333333333,0.126969947921709
3.48484848484849,0.119472646161896
3.63636363636364,0.111119082800911
3.78787878787879,0.0991557501072039
3.93939393939394,0.0914035332906031
4.09090909090909,0.0781629609283088
4.24242424242424,0.0693735657640271
4.39393939393939,0.0514239646431077
4.54545454545455,0.0429596638704924
4.6969696969697,0.0327622668121016
4.84848484848485,0.0194883019844289
5,0.0135558748474661
5.15151515151515,0.00672054922001038
5.3030303030303,0.00284314885835538
5.45454545454546,0.000482317938382917
5.60606060606061,0.000988547796958046
5.75757575757576,0.00302695024235551
5.90909090909091,0.00845860498595388
6.06060606060606,0.015252459375556
6.21212121212121,0.0244216291294859
6.36363636363637,0.0341284459208524
6.51515151515152,0.0455315044680996
6.66666666666667,0.0577815382972768
6.81818181818182,0.0691256346565531
6.96969696969697,0.0813600737605208
7.12121212121212,0.0922693637540059
7.27272727272727,0.103783034772792
7.42424242424243,0.112915174672093
7.57575757575758,0.120643262055091
7.72727272727273,0.128798566391559
7.87878787878788,0.133100657319658
8.03030303030303,0.136875439636166
8.18181818181818,0.138415653849354
8.33333333333333,0.138610499770015
8.48484848484849,0.137198961684425
8.63636363636364,0.133136866021288
8.78787878787879,0.12838237850427
8.93939393939394,0.121522068461324
9.09090909090909,0.113062389984099
9.24242424242424,0.103521886621385
9.39393939393939,0.0927034581622132
9.54545454545455,0.0809931784527389
9.6969696969697,0.0689615776662461
9.84848484848485,0.0567029790795905
10,0.0449526810985519
10.1515151515152,0.0338462523436762
10.3030303030303,0.0237813547896247
10.4545454545455,0.0150044505412756
10.6060606060606,0.00801365119306429
10.7575757575758,0.00325927603769266
10.9090909090909,0.000647231578647311
11.0606060606061,0.000519185885970483
11.2121212121212,0.00306354437998143
11.3636363636364,0.00788770107522222
11.5151515151515,0.0147599334160605
11.6666666666667,0.0237797296021525
11.8181818181818,0.0341149668947934
11.969696969697,0.045502580262011
12.1212121212121,0.0577578494986918
12.2727272727273,0.0702168866633287
12.4242424242424,0.0826584317020832
12.5757575757576,0.0945460962052382
12.7272727272727,0.105646182301542
12.8787878787879,0.115941268854167
13.030303030303,0.124416713083526
13.1818181818182,0.131621724277955
13.3333333333333,0.137310502082739
13.4848484848485,0.140905789813108
13.6363636363636,0.142872667619805
13.7878787878788,0.143023653178951
13.9393939393939,0.141230666223659
14.0909090909091,0.137529584468593
14.2424242424242,0.132126106002766
14.3939393939394,0.124948756423785
14.5454545454545,0.116201529393161
14.6969696969697,0.106054361090418
14.8484848484849,0.0949879250567563
15,0.0830068380258477

==> scatter/slab_pi8_50k.csv <==
f,r
0,3.36914963616433e-17
0.151515151515152,0.00235213731532553
0.303030303030303,0.0133403931136467
0.454545454545455,0.0148815877262925
0.606060606060606,0.0184117656273753
0.757575757575758,0.0275747817714018
0.909090909090909,0.0390112934414221
1.06060606060606,0.0521931339702703
1.21212121212121,0.0634500906331244
1.36363636363636,0.0687459403774441
1.51515151515152,0.0901865523553289
1.66666666666667,0.0944301555967033
1.81818181818182,0.106022878800054
1.96969696969697,0.113195685386723
2.12121212121212,0.123782134132347
2.27272727272727,0.130973185335716
2.42424242424242,0.12833071785031
2.57575757575758,0.137531170578015
2.72727272727273,0.135135974345644
2.87878787878788,0.145488458670341
3.03030303030303,0.130408629003075
3.18181818181818,0.127822994055219
3.33333333333333,0.130023388890281
3.48484848484849,0.11636717153267
3.63636363636364,0.11011990701359
3.78787878787879,0.0957972085319766
3.93939393939394,0.0907536388330106
4.09090909090909,0.076487434786611
4.24242424242424,0.0652472090709763
4.39393939393939,0.0522800561609037
4.54545454545455,0.0418986929297233
4.6969696969697,0.0325392722502179
4.84848484848485,0.0190349567403147
5,0.0135832619878139
5.15151515151515,0.00660615778845796
5.3030303030303,0.00237654837718509
5.45454545454546,0.000255631058866422
5.60606060606061,0.000937079694984706
5.75757575757576,0.00281354448166283
5.90909090909091,0.00864476506516034
6.06060606060606,0.0156297666614487
6.21212121212121,0.0238408139570465
6.36363636363637,0.0345364723533077
6.51515151515152,0.0454352361622712
6.66666666666667,0.0579521593757083
6.81818181818182,0.0690495648244036
6.96969696969697,0.0812185068073838
7.12121212121212,0.0934756702460193
7.27272727272727,0.102850790108151
7.42424242424243,0.113015823964699
7.57575757575758,0.121141878829308
7.72727272727273,0.128305781899388
7.87878787878788,0.133215024290853
8.03030303030303,0.136266909654246
8.18181818181818,0.139268346354535
8.33333333333333,0.13839082452887
8.48484848484849,0.136785807127862
8.63636363636364,0.13310540939781
8.78787878787879,0.127915715173609
8.93939393939394,0.121128186031941
9.09090909090909,0.112608033294079
9.24242424242424,0.103148291272523
9.39393939393939,0.0923564506229628
9.54545454545455,0.0808777788270339
9.6969696969697,0.0688176228097244
9.84848484848485,0.056766216465999
10,0.0447336408233959
10.1515151515152,0.0336635123602977
10.3030303030303,0.0233381733921876
10.4545454545455,0.0145388823036185
10.6060606060606,0.00767963375312363
10.7575757575758,0.00302011685297525
10.9090909090909,0.000492643579769354
11.0606060606061,0.000436081465791441
11.2121212121212,0.00302951718359421
11.3636363636364,0.00786804359298308
11.5151515151515,0.0147879736653298
11.6666666666667,0.0237881012475867
11.8181818181818,0.0341994997870902
11.969696969697,0.0457003356901906
12.1212121212121,0.0579182229762919
12.2727272727273,0.0704041167108562
12.4242424242424,0.0827948524550704
12.5757575757576,0.0947147345735606
12.7272727272727,0.105828619991426
12.8787878787879,0.115727942194136
13.030303030303,0.124585807877403
13.1818181818182,0.131624045411193
13.3333333333333,0.137295305949613
13.4848484848485,0.140939544465886
13.6363636363636,0.142881282469327
13.7878787878788,0.143063378870299
13.9393939393939,0.141155936009189
14.0909090909091,0.137456126273702
14.2424242424242,0.13196999364304
14.3939393939394,0.124972768097844
14.5454545454545,0.116118547008205
14.6969696969697,0.106116969650288
14.8484848484849,0.0949078772302499
15,0.0829006267790496

==> scatter/slab_pi8_analytical.csv <==
f,r
0,NaN
0.015015015015015,1.1585704063036e-05
0.03003003003003,4.63378079797369e-05
0.045045045045045,0.00010424129085016
0.0600600600600601,0.000185271130892805
0.0750750750750751,0.000289392325001718
0.0900900900900901,0.000416559916085513
0.105105105105105,0.000566719028147465
0.12012012012012,0.000739804909054388
0.135135135135135,0.000935742980930598
0.15015015015015,0.00115444889810207
0.165165165165165,0.0013958286125049
0.18018018018018,0.00165977844646119
0.195195195195195,0.00194618517271519
0.21021021021021,0.00225492610161185
0.225225225225225,0.00258586917529004
0.24024024024024,0.00293887306875296
0.255255255255255,0.00331378729766879
0.27027027027027,0.00371045233274544
0.285285285285285,0.00412869972051464
0.3003003003003,0.00456835221035228
0.315315315315315,0.00502922388755381
0.33033033033033,0.00551112031227613
0.345345345345345,0.00601383866415022
0.36036036036036,0.00653716789236185
0.375375375375375,0.0070808888709922
0.39039039039039,0.00764477455940338
0.405405405405405,0.00822859016744964
0.42042042042042,0.00883209332528929
0.435435435435435,0.00945503425756894
0.450450450450451,0.0100971559617469
0.465465465465466,0.0107581943903199
0.480480480480481,0.0114378786367142
0.495495495495496,0.0121359311245991
0.510510510510511,0.0128520678003814
0.525525525525526,0.0135859983286336
0.540540540540541,0.0143374262902123
0.555555555555556,0.0151060493828197
0.570570570570571,0.0158915596237628
0.585585585585586,0.0166936435546646
0.600600600600601,0.0175119824478814
0.615615615615616,0.0183462525143852
0.630630630630631,0.0191961251128682
0.645645645645646,0.0200612669598294
0.660660660660661,0.0209413403404087
0.675675675675676,0.0218360033197332
0.690690690690691,0.0227449099545451
0.705705705705706,0.0236677105048863
0.720720720720721,0.0246040516456149
0.735735735735736,0.025553576677538
0.750750750750751,0.0265159257379437
0.765765765765766,0.027490736010328
0.780780780780781,0.0284776419331102
0.795795795795796,0.0294762754071405
0.810810810810811,0.0304862660018072
0.825825825825826,0.0315072411595581
0.840840840840841,0.0325388263986555
0.855855855855856,0.0335806455139925
0.870870870870871,0.0346323207758017
0.885885885885886,0.0356934731260979
0.900900900900901,0.0367637223727002
0.915915915915916,0.0378426873806862
0.930930930930931,0.0389299862611411
0.945945945945946,0.040025236557065
0.960960960960961,0.0411280554263168
0.975975975975976,0.0422380598214735
0.990990990990991,0.0433548666664949
1.00600600600601,0.0444780930300889
1.02102102102102,0.0456073562956805
1.03603603603604,0.0467422743278952
1.05105105105105,0.0478824656354726
1.06606606606607,0.0490275495305357
1.08108108108108,0.0501771462841461
1.0960960960961,0.0513308772780839
1.11111111111111,0.0524883651527962
1.12612612612613,0.0536492339514661
1.14114114114114,0.0548131092601607
1.15615615615616,0.0559796183440212
1.17117117117117,0.0571483902794675
1.18618618618619,0.0583190560823932
1.2012012012012,0.059491248832334
1.21621621621622,0.060664603792599
1.23123123123123,0.0618387585263587
1.24624624624625,0.0630133530086909
1.26126126126126,0.0641880297345876
1.27627627627628,0.0653624338229368
1.29129129129129,0.0665362131164925
1.30630630630631,0.0677090182778538
1.32132132132132,0.0688805028814793
1.33633633633634,0.0700503235017643
1.35135135135135,0.0712181397972176
1.36636636636637,0.0723836145907723
1.38138138138138,0.0735464139462757
1.3963963963964,0.074706207241201
1.41141141141141,0.0758626672356322
1.42642642642643,0.0770154701375716
1.44144144144144,0.0781642956646283
1.45645645645646,0.0793088271021438
1.47147147147147,0.0804487513578159
1.48648648648649,0.0815837590128861
1.5015015015015,0.0827135443699542
1.51651651651652,0.0838378054974896
1.53153153153153,0.0849562442711086
1.54654654654655,0.0860685664116909
1.56156156156156,0.0871744815204071
1.57657657657658,0.0882737031107335
1.59159159159159,0.0893659486375306
1.60660660660661,0.0904509395232629
1.62162162162162,0.0915284011814376
1.63663663663664,0.092598063037344
1.65165165165165,0.0936596585461719
1.66666666666667,0.0947129252085901
1.68168168168168,0.0957576045838685
1.6966966966967,0.0967934423006225
1.71171171171171,0.0978201880652642
1.72672672672673,0.0988375956682408
1.74174174174174,0.0998454229881435
1.75675675675676,0.100843431993769
1.77177177177177,0.101831388744211
1.78678678678679,0.102809063387076
1.8018018018018,0.103776230154883
1.81681681681682,0.104732667359748
1.83183183183183,0.105678157386426
1.84684684684685,0.106612486683784
1.86186186186186,0.107535445754791
1.87687687687688,0.108446829145105
1.89189189189189,0.109346435430318
1.90690690690691,0.110234067201959
1.92192192192192,0.111109531052309
1.93693693693694,0.111972637558115
1.95195195195195,0.112823201263266
1.96696696696697,0.113661040660514
1.98198198198198,0.114485978172299
1.996996996997,0.115297840130757
2.01201201201201,0.116096456756971
2.02702702702703,0.116881662139542
2.04204204204204,0.117653294212526
2.05705705705706,0.118411194732836
2.07207207207207,0.119155209257124
2.08708708708709,0.119885187118255
2.1021021021021,0.120600981401392
2.11711711711712,0.121302448919776
2.13213213213213,0.121989450190246
2.14714714714715,0.122661849408561
2.16216216216216,0.123319514424574
2.17717717717718,0.123962316717315
2.19219219219219,0.124590131370028
2.20720720720721,0.125202837045228
2.22222222222222,0.125800315959797
2.23723723723724,0.126382453860207
2.25225225225225,0.126949139997871
2.26726726726727,0.12750026710471
2.28228228228228,0.12803573136894
2.2972972972973,0.128555432411152
2.31231231231231,0.129059273260702
2.32732732732733,0.129547160332469
2.34234234234234,0.130019003404
2.35735735735736,0.130474715593093
2.37237237237237,0.130914213335842
2.38738738738739,0.13133741636519
2.4024024024024,0.131744247690005
2.41741741741742,0.132134633574726
2.43243243243243,0.132508503519593
2.44744744744745,0.132865790241508
2.46246246246246,0.133206429655536
2.47747747747748,0.133530360857076
2.49249249249249,0.133837526104738
2.50750750750751,0.13412787080393
2.52252252252252,0.134401343491196
2.53753753753754,0.134657895819304
2.55255255255255,0.13489748254313
2.56756756756757,0.135120061506329
2.58258258258258,0.135325593628829
2.5975975975976,0.135514042895156
2.61261261261261,0.135685376343602
2.62762762762763,0.135839564056262
2.64264264264264,0.135976579149934
2.65765765765766,0.136096397767906
2.67267267267267,0.136198999072638
2.68768768768769,0.136284365239347
2.7027027027027,0.136352481450493
2.71771771771772,0.136403335891199
2.73273273273273,0.136436919745572
2.74774774774775,0.13645322719397
2.76276276276276,0.136452255411185
2.77777777777778,0.13643400456556
2.79279279279279,0.136398477819051
2.80780780780781,0.136345681328201
2.82282282282282,0.136275624246066
2.83783783783784,0.136188318725055
2.85285285285285,0.136083779920705
2.86786786786787,0.135962025996377
2.88288288288288,0.13582307812886
2.8978978978979,0.135666960514895
2.91291291291291,0.135493700378592
2.92792792792793,0.135303327979746
2.94294294294294,0.135095876623028
2.95795795795796,0.134871382668054
2.97297297297297,0.134629885540308
2.98798798798799,0.134371427742912
3.003003003003,0.134096054869227
3.01801801801802,0.133803815616269
3.03303303303303,0.133494761798917
3.04804804804805,0.13316894836491
3.06306306306306,0.132826433410595
3.07807807807808,0.132467278197418
3.09309309309309,0.132091547169134
3.10810810810811,0.131699307969706
3.12312312312312,0.131290631461879
3.13813813813814,0.130865591746395
3.15315315315315,0.130424266181826
3.16816816816817,0.129966735404995
3.18318318318318,0.129493083351959
3.1981981981982,0.129003397279517
3.21321321321321,0.128497767787219
3.22822822822823,0.127976288839833
3.24324324324324,0.127439057790241
3.25825825825826,0.126886175402734
3.27327327327327,0.126317745876647
3.28828828828829,0.125733876870328
3.3033033033033,0.125134679525362
3.31831831831832,0.124520268491045
3.33333333333333,0.123890761949038
3.34834834834835,0.123246281638171
3.36336336336336,0.122586952879343
3.37837837837838,0.12191290460048
3.39339339339339,0.121224269361487
3.40840840840841,0.120521183379164
3.42342342342342,0.119803786552012
3.43843843843844,0.119072222484898
3.45345345345345,0.118326638513501
3.46846846846847,0.117567185728509
3.48348348348348,0.116794018999483
3.4984984984985,0.116007296998353
3.51351351351351,0.115207182222467
3.52852852852853,0.114393841017144
3.54354354354354,0.11356744359766
3.55855855855856,0.112728164070608
3.57357357357357,0.111876180454565
3.58858858858859,0.111011674699994
3.6036036036036,0.110134832708325
3.61861861861862,0.109245844350124
3.63363363363363,0.108344903482313
3.64864864864865,0.107432207964325
3.66366366366366,0.106507959673168
3.67867867867868,0.105572364517282
3.69369369369369,0.104625632449147
3.70870870870871,0.103667977476543
3.72372372372372,0.102699617672397
3.73873873873874,0.101720775183136
3.75375375375375,0.100731676235466
3.76876876876877,0.0997325511414993
3.78378378378378,0.0987236343021506
3.7987987987988,0.0977051642087189
3.81381381381381,0.0966773834425755
3.82882882882883,0.0956405386728777
3.84384384384384,0.0945948806522238
3.85885885885886,0.0935406642101705
3.87387387387387,0.0924781482445276
3.88888888888889,0.0914075957103494
3.9039039039039,0.090329273606542
3.91891891891892,0.089243452960002
3.93393393393393,0.0881504088072076
3.94894894894895,0.0870504201731798
3.96396396396396,0.0859437700477347
3.97897897897898,0.084830745358946
3.99399399399399,0.0837116369437402
4.00900900900901,0.0825867395155468
4.02402402402402,0.0814563516289268
4.03903903903904,0.0803207756411044
4.05405405405405,0.0791803176703301
4.06906906906907,0.0780352875510004
4.08408408408408,0.0768859987854675
4.0990990990991,0.0757327684924694
4.11411411411411,0.0745759173521139
4.12912912912913,0.0734157695473562
4.14414414414414,0.0722526527019063
4.15915915915916,0.0710868978145096
4.17417417417417,0.0699188391895467
4.18918918918919,0.0687488143638977
4.2042042042042,0.0675771640300261
4.21921921921922,0.0664042319552341
4.23423423423423,0.0652303648970497
4.24924924924925,0.0640559125147079
4.26426426426426,0.0628812272766915
4.27927927927928,0.0617066643643047
4.29429429429429,0.0605325815712525
4.30930930930931,0.0593593391992076
4.32432432432432,0.0581872999493483
4.33933933933934,0.0570168288098596
4.35435435435435,0.0558482929393889
4.36936936936937,0.0546820615464616
4.38438438438438,0.053518505764858
4.3993993993994,0.0523579985249673
4.41441441441441,0.0512009144211328
4.42942942942943,0.050047629575015
4.44444444444444,0.0488985214950014
4.45945945945946,0.0477539689316983
4.47447447447448,0.0466143517295488
4.48948948948949,0.0454800506746257
4.5045045045045,0.0443514473386555
4.51951951951952,0.0432289239193346
4.53453453453453,0.0421128630770117
4.54954954954955,0.041003647767807
4.56456456456456,0.0399016610732571
4.57957957957958,0.0388072860265735
4.5945945945946,0.0377209054356129
4.60960960960961,0.036642901702666
4.62462462462462,0.0355736566411736
4.63963963963964,0.0345135512894933
4.65465465465465,0.0334629657218399
4.66966966966967,0.0324222788565348
4.68468468468468,0.0313918682617043
4.6996996996997,0.0303721099585744
4.71471471471472,0.0293633782225162
4.72972972972973,0.0283660453820043
4.74474474474474,0.0273804816156536
4.75975975975976,0.0264070547475101
4.77477477477477,0.0254461300407778
4.78978978978979,0.0244980699901644
4.8048048048048,0.0235632341130431
4.81981981981982,0.0226419787396246
4.83483483483484,0.0217346568023466
4.84984984984985,0.0208416176246878
4.86486486486487,0.0199632067096208
4.87987987987988,0.0190997655279236
4.89489489489489,0.0182516313065711
4.90990990990991,0.017419136817435
4.92492492492492,0.0166026101665228
4.93993993993994,0.0158023745839888
4.95495495495495,0.0150187482151557
4.96996996996997,0.0142520439127847
4.98498498498499,0.0135025690308378
5,0.0127706252199744
5.01501501501502,0.0120565082250263
5.03003003003003,0.0113605076846993
5.04504504504505,0.010682906933745
5.06006006006006,0.0100239828078499
5.07507507507508,0.00938400545148732
5.09009009009009,0.00876323812897583
5.10510510510511,0.00816193703898897
5.12012012012012,0.00758035113275553
5.13513513513514,0.00701872193618972
5.15015015015015,0.00647728337618744
5.16516516516517,0.00595626161132042
5.18018018018018,0.00545587486715662
5.1951951951952,0.0049763332764313
5.21021021021021,0.0045178387242875
5.22522522522523,0.00408058469879987
5.24024024024024,0.00366475614699002
5.25525525525526,0.00327052933653488
5.27027027027027,0.00289807172336298
5.28528528528529,0.00254754182532666
5.3003003003003,0.00221908910213038
5.31531531531532,0.00191285384168742
5.33033033033033,0.00162896705306853
5.34534534534535,0.00136755036619797
5.36036036036036,0.00112871593844241
5.37537537537538,0.00091256636822971
5.39039039039039,0.000719194615823736
5.40540540540541,0.000548683931371814
5.42042042042042,0.000401107790331291
5.43543543543544,0.000276529836370524
5.45045045045045,0.000175003831829045
5.46546546546547,9.65736158104773e-05
5.48048048048048,4.1273069970748e-05
5.4954954954955,9.1260920525516e-06
5.51051051051051,1.4657720558294e-07
5.52552552552553,1.43384071204127e-05
5.54054054054054,5.16954469923651e-05
5.55555555555556,0.000112201550319866
5.57057057057057,0.000195830571530047
5.58558558558559,0.000302546386412859
5.6006006006006,0.000432302920333015
5.61561561561562,0.000585044184177703
5.63063063063063,0.000760704317986544
5.64564564564565,0.000959207642198673
5.66066066066066,0.00118046871644096
5.67567567567568,0.00142439240577024
5.69069069069069,0.00169087395427123
5.70570570570571,0.00197979906590226
5.72072072072072,0.00229104399246913
5.73573573573574,0.00262447562859923
5.75075075075075,0.00297995161357611
5.76576576576577,0.00335732043988787
5.78078078078078,0.00375642156833081
5.7957957957958,0.00417708554950402
5.81081081081081,0.00461913415152007
5.82582582582583,0.00508238049374928
5.84084084084084,0.00556662918641009
5.85585585585586,0.00607167647580602
5.87087087087087,0.00659731039500967
5.88588588588589,0.00714331091978054
5.9009009009009,0.0077094501295048
5.91591591591592,0.00829549237293544
5.93093093093093,0.00890119443850739
5.94594594594595,0.00952630572899861
5.96096096096096,0.0101705684403049
5.97597597597598,0.0108337177440906
5.99099099099099,0.0115154819740762
6.00600600600601,0.012215582815723
6.02102102102102,0.0129337354990685
6.03603603603604,0.0136696489944701
6.05105105105105,0.0144230262110105
6.06606606606607,0.0151935641973188
6.08108108108108,0.0159809543445614
6.0960960960961,0.0167848825913567
6.11111111111111,0.0176050296303703
6.12612612612613,0.0184410711163468
6.14114114114114,0.0192926778753351
6.15615615615616,0.0201595161148732
6.17117117117117,0.0210412476348896
6.18618618618619,0.0219375300390938
6.2012012012012,0.0228480169466216
6.21621621621622,0.023772358203711
6.23123123123123,0.024710200095188
6.24624624624625,0.0256611855555403
6.26126126126126,0.0266249543793713
6.27627627627628,0.0276011434310215
6.29129129129129,0.0285893868531586
6.30630630630631,0.0295893162741369
6.32132132132132,0.0306005610139353
6.33633633633634,0.0316227482884891
6.35135135135135,0.0326555034122352
6.36636636636637,0.0336984499986995
6.38138138138138,0.0347512101589592
6.3963963963964,0.0358134046978197
6.41141141141141,0.0368846533075563
6.42642642642643,0.0379645747590701
6.44144144144144,0.0390527870903239
6.45645645645646,0.0401489077919237
6.47147147147147,0.0412525539897192
6.48648648648649,0.0423633426243113
6.5015015015015,0.043480890627349
6.51651651651652,0.0446048150945194
6.53153153153153,0.0457347334551269
6.54654654654655,0.0468702636381804
6.56156156156156,0.0480110242349002
6.57657657657658,0.0491566346575735
6.59159159159159,0.0503067152946869
6.60660660660661,0.0514608876622784
6.62162162162162,0.0526187745514523
6.63663663663664,0.0537800001720084
6.65165165165165,0.0549441902921478
6.66666666666667,0.0561109723742137
6.68168168168168,0.0572799757064488
6.6966966966967,0.0584508315307357
6.71171171171171,0.0596231731663141
6.72672672672673,0.0607966361294549
6.74174174174174,0.0619708582490959
6.75675675675676,0.0631454797784306
6.77177177177177,0.0643201435024642
6.78678678678679,0.0654944948415415
6.8018018018018,0.0666681819508678
6.81681681681682,0.0678408558160401
6.83183183183183,0.0690121703446174
6.84684684684685,0.070181782453758
6.86186186186186,0.0713493521539584
6.87687687687688,0.0725145426289333
6.89189189189189,0.0736770203116767
6.90690690690691,0.0748364549567546
6.92192192192192,0.0759925197088696
6.93693693693694,0.0771448911677628
6.95195195195195,0.078293249449495
6.96696696696697,0.0794372782441786
6.98198198198198,0.0805766648702088
6.996996996997,0.0817111003250698
7.01201201201201,0.0828402793327747
7.02702702702703,0.0839639003880085
7.04204204204204,0.0850816657970473
7.05705705705706,0.0861932817155231
7.07207207207207,0.0872984581831082
7.08708708708709,0.0883969091551969
7.1021021021021,0.0894883525316578
7.11711711711712,0.0905725101827375
7.13213213213213,0.0916491079721907
7.14714714714715,0.092717875777722
7.16216216216216,0.0937785475088136
7.17717717717718,0.0948308611220243
7.19219219219219,0.0958745586338387
7.20720720720721,0.0969093861311514
7.22222222222222,0.0979350937794633
7.23723723723724,0.0989514358288784
7.25225225225225,0.0999581706179768
7.26726726726727,0.10095506057565
7.28228228228228,0.101941872220982
7.2972972972973,0.102918376161248
7.31231231231231,0.103884347088125
7.32732732732733,0.104839563772186
7.34234234234234,0.105783809055759
7.35735735735736,0.106716869844231
7.37237237237237,0.107638537095878
7.38738738738739,0.10854860581029
7.4024024024024,0.109446875015484
7.41741741741742,0.110333147753761
7.43243243243243,0.111207231066396
7.44744744744745,0.112068935977231
7.46246246246246,0.112918077475242
7.47747747747748,0.113754474496153
7.49249249249249,0.11457794990317
7.50750750750751,0.115388330466893
7.52252252252252,0.116185446844497
7.53753753753754,0.116969133558217
7.55255255255255,0.117739228973235
7.56756756756757,0.118495575275006
7.58258258258258,0.119238018446104
7.5975975975976,0.119966408242641
7.61261261261261,0.120680598170318
7.62762762762763,0.121380445460172
7.64264264264264,0.122065811044071
7.65765765765766,0.122736559530018
7.67267267267267,0.12339255917731
7.68768768768769,0.124033681871615
7.7027027027027,0.124659803100008
7.71771771771772,0.125270801926028
7.73273273273273,0.125866560964793
7.74774774774775,0.126446966358226
7.76276276276276,0.127011907750434
7.77777777777778,0.127561278263295
7.79279279279279,0.128094974472277
7.80780780780781,0.128612896382552
7.82282282282282,0.129114947405423
7.83783783783784,0.129601034335125
7.85285285285285,0.130071067326018
7.86786786786787,0.130524959870218
7.88288288288288,0.130962628775701
7.8978978978979,0.131383994144912
7.91291291291291,0.1317889793539
7.92792792792793,0.132177511032033
7.94294294294294,0.132549519042297
7.95795795795796,0.132904936462224
7.97297297297297,0.133243699565472
7.98798798798799,0.133565747804069
8.003003003003,0.133871023791375
8.01801801801802,0.134159473285748
8.03303303303303,0.134431045174962
8.04804804804805,0.134685691461396
8.06306306306306,0.134923367247991
8.07807807807808,0.135144030725021
8.09309309309309,0.135347643157678
8.10810810810811,0.135534168874493
8.12312312312312,0.135703575256597
8.13813813813814,0.135855832727859
8.15315315315315,0.135990914745879
8.16816816816817,0.136108797793884
8.18318318318318,0.136209461373502
8.1981981981982,0.136292887998454
8.21321321321321,0.136359063189144
8.22822822822823,0.136407975468178
8.24324324324324,0.136439616356792
8.25825825825826,0.136453980372223
8.27327327327327,0.136451065025995
8.28828828828829,0.136430870823145
8.3033033033033,0.136393401262385
8.31831831831832,0.136338662837185
8.33333333333333,0.136266665037798
8.34834834834835,0.136177420354214
8.36336336336336,0.136070944280028
8.37837837837838,0.135947255317246
8.39339339339339,0.135806374981992
8.40840840840841,0.135648327811128
8.42342342342342,0.13547314136978
8.43843843843844,0.135280846259744
8.45345345345345,0.135071476128787
8.46846846846847,0.134845067680801
8.48348348348348,0.134601660686833
8.4984984984985,0.134341297996942
8.51351351351351,0.134064025552894
8.52852852852853,0.13376989240167
8.54354354354354,0.133458950709762
8.55855855855856,0.133131255778254
8.57357357357357,0.132786866058658
8.58858858858859,0.132425843169487
8.6036036036036,0.132048251913537
8.61861861861862,0.131654160295874
8.63363363363364,0.131243639542472
8.64864864864865,0.130816764119503
8.66366366366366,0.130373611753237
8.67867867867868,0.129914263450529
8.69369369369369,0.12943880351986
8.70870870870871,0.128947319592905
8.72372372372372,0.128439902646594
8.73873873873874,0.12791664702563
8.75375375375375,0.127377650465433
8.76876876876877,0.126823014115468
8.78378378378378,0.126252842562932
8.7987987987988,0.125667243856742
8.81381381381381,0.125066329531795
8.82882882882883,0.124450214633463
8.84384384384384,0.123819017742269
8.85885885885886,0.123172860998697
8.87387387387388,0.122511870128109
8.88888888888889,0.121836174465701
8.9039039039039,0.121145906981453
8.91891891891892,0.120441204305036
8.93393393393393,0.119722206750605
8.94894894894895,0.118989058341442
8.96396396396396,0.118241906834376
8.97897897897898,0.117480903743948
8.99399399399399,0.116706204366233
9.00900900900901,0.115917967802291
9.02402402402403,0.115116356981164
9.03903903903904,0.114301538682365
9.05405405405405,0.113473683557801
9.06906906906907,0.112632966153057
9.08408408408408,0.111779564927976
9.0990990990991,0.110913662276481
9.11411411411412,0.110035444545547
9.12912912912913,0.109145102053276
9.14414414414414,0.108242829105991
9.15915915915916,0.107328824014283
9.17417417417417,0.106403289107932
9.18918918918919,0.105466430749638
9.2042042042042,0.104518459347472
9.21921921921922,0.103559589365984
9.23423423423423,0.102590039335891
9.24924924924925,0.101610031862247
9.26426426426427,0.100619793631049
9.27927927927928,0.0996195554141701
9.29429429429429,0.098609552072555
9.30930930930931,0.0975900225575933
9.32432432432432,0.096561209910591
9.33933933933934,0.095523361260254
9.35435435435435,0.0944767278181102
9.36936936936937,0.0934215648717776
9.38438438438438,0.092358131776006
9.3993993993994,0.0912866919414047
9.41441441441442,0.090207512820774
9.42942942942943,0.0891208658929643
9.44444444444444,0.088027026644173
9.45945945945946,0.0869262745466061
9.47447447447447,0.0858188930344207
9.48948948948949,0.0847051694768687
9.50450450450451,0.0835853951485643
9.51951951951952,0.0824598651967987
9.53453453453453,0.0813288786058241
9.54954954954955,0.0801927381580313
9.56456456456456,0.0790517503919535
9.57957957957958,0.077906225557015
9.59459459459459,0.0767564775649667
9.60960960960961,0.0756028239379294
9.62462462462462,0.0744455857529877
9.63963963963964,0.073285087583269
9.65465465465466,0.0721216574354455
9.66966966966967,0.0709556266836038
9.68468468468468,0.0697873299994267
9.6996996996997,0.068617105278635
9.71471471471471,0.0674452935636428
9.72972972972973,0.0662722389623788
9.74474474474475,0.065098288563239
9.75975975975976,0.0639237923461216
9.77477477477477,0.0627491030895271
9.78978978978979,0.0615745762736811
9.80480480480481,0.0604005699796646
9.81981981981982,0.0592274447845287
9.83483483483483,0.0580555636523771
9.84984984984985,0.0568852918214145
9.86486486486486,0.0557169966869461
9.87987987987988,0.0545510476803392
9.8948948948949,0.0533878161439474
9.90990990990991,0.0522276752020116
9.92492492492492,0.0510709996275569
9.93993993993994,0.0499181657053089
9.95495495495495,0.0487695510906613
9.96996996996997,0.0476255346647295
9.98498498498499,0.046486496385536
10,0.045352817135376
10.015015015015,0.0442248785644211
10.03003003003,0.0431030629306247
10.045045045045,0.0419877529359967
10.0600600600601,0.0408793315593309
10.0750750750751,0.0397781818854617
10.0900900900901,0.0386846869311493
10.1051051051051,0.0375992294676866
10.1201201201201,0.0365221918403354
10.1351351351351,0.035453955784707
10.1501501501502,0.0343949022402023
10.1651651651652,0.0333454111606435
10.1801801801802,0.0323058613222304
10.1951951951952,0.031276630128959
10.2102102102102,0.0302580934156571
10.2252252252252,0.0292506252487864
10.2402402402402,0.0282545977251759
10.2552552552553,0.027270380768853
10.2702702702703,0.0262983419261509
10.2852852852853,0.0253388461592689
10.3003003003003,0.0243922556384767
10.3153153153153,0.023458929533154
10.3303303303303,0.0225392238018642
10.3453453453453,0.0216334909816695
10.3603603603604,0.0207420799768919
10.3753753753754,0.0198653358475413
10.3903903903904,0.0190035995976229
10.4054054054054,0.0181572079635531
10.4204204204204,0.0173264932029079
10.4354354354354,0.0165117828837374
10.4504504504505,0.0157133996746783
10.4654654654655,0.0149316611361038
10.4804804804805,0.0141668795125502
10.4954954954955,0.0134193615266612
10.5105105105105,0.0126894081748947
10.5255255255255,0.0119773145252373
10.5405405405405,0.0112833695171699
10.5555555555556,0.0106078557641338
10.5705705705706,0.00995104935874034
10.5855855855856,0.00931321968097135
10.6006006006006,0.00869462920961435
10.6156156156156,0.00809553333717436
10.6306306306306,0.00751618018850496
10.6456456456456,0.00695681044339517
10.6606606606607,0.00641765716334888
10.6756756756757,0.00589894562278817
10.6906906906907,0.00540089314490766
10.7057057057057,0.00492370894240568
10.7207207207207,0.00446759396330803
10.7357357357357,0.00403274074209903
10.7507507507508,0.00361933325636777
10.7657657657658,0.00322754678916867
10.7807807807808,0.00285754779729219
10.7957957957958,0.00250949378563163
10.8108108108108,0.00218353318782625
10.8258258258258,0.00187980525335129
10.8408408408408,0.00159843994121812
10.8558558558559,0.00133955782043809
10.8708708708709,0.00110326997739603
10.8858858858859,0.000889677930267407
10.9009009009009,0.000698873550605447
10.9159159159159,0.000530938992213893
10.9309309309309,0.000385946627409304
10.9459459459459,0.000263958990768375
10.960960960961,0.000165028730443192
10.975975975976,8.91985671167178e-05
10.990990990991,3.6501260660036e-05
11.006006006006,6.95958454070864e-06
11.021021021021,5.86308020651906e-07
11.036036036036,1.73841861702078e-05
11.0510510510511,5.7345957713137e-05
11.0660660660661,0.000120454350705968
11.0810810810811,0.000206682096043027
11.0960960960961,0.000315991948767154
11.1111111111111,0.000448336717153933
11.1261261261261,0.000603659299526525
11.1411411411411,0.000781892728745792
11.1561561561562,0.0009829602243095
11.1711711711712,0.00120677525198355
11.1861861861862,0.00145324159087671
11.2012012012012,0.0017222534078593
11.2162162162162,0.00201369533921667
11.2312312312312,0.00232744257941733
11.2462462462462,0.00266336097686558
11.2612612612613,0.00302130713649873
11.2762762762763,0.00340112852908107
11.2912912912913,0.0038026636070347
11.3063063063063,0.00422574192664193
11.3213213213213,0.00467018427644388
11.3363363363363,0.00513580281165237
11.3513513513514,0.00562240119438474
11.3663663663664,0.00612977473952391
11.3813813813814,0.00665771056600157
11.3963963963964,0.00720598775329203
11.4114114114114,0.00777437750290288
11.4264264264264,0.00836264330464036
11.4414414414414,0.00897054110742588
11.4564564564565,0.00959781949443091
11.4714714714715,0.0102442198622999
11.4864864864865,0.0109094766042212
11.5015015015015,0.0115933172966102
11.5165165165165,0.0122954628891596
11.5315315315315,0.0130156278980143
11.5465465465465,0.0137535206018269
11.5615615615616,0.0145088432404475
11.5765765765766,0.0152812922159997
11.5915915915916,0.016070558296102
11.6066066066066,0.0168763268189828
11.6216216216216,0.017698277900249
11.6366366366366,0.0185360866410637
11.6516516516517,0.0193894233374934
11.6666666666667,0.0202579536907828
11.6816816816817,0.0211413390183239
11.6966966966967,0.0220392364650856
11.7117117117117,0.0229512992152757
11.7267267267267,0.023877176704005
11.7417417417417,0.0248165148287368
11.7567567567568,0.0257689561603029
11.7717717717718,0.0267341401532739
11.7867867867868,0.0277117033554735
11.8018018018018,0.0287012796164414
11.8168168168168,0.0297025002946421
11.8318318318318,0.0307149944632297
11.8468468468468,0.0317383891141903
11.8618618618619,0.0327723093606726
11.8768768768769,0.0338163786373467
11.8918918918919,0.0348702188986156
11.9069069069069,0.0359334508145274
11.9219219219219,0.0370056939642316
11.9369369369369,0.0380865670268371
11.951951951952,0.0391756879695325
11.966966966967,0.0402726742328387
11.981981981982,0.0413771429128687
11.996996996997,0.0424887109404771
12.012012012012,0.043606995257191
12.027027027027,0.0447316129878215
12.042042042042,0.0458621816096543
12.0570570570571,0.0469983191181376
12.0720720720721,0.0481396441889827
12.0870870870871,0.0492857763366022
12.1021021021021,0.0504363360688234
12.1171171171171,0.0515909450378085
12.1321321321321,0.0527492261871363
12.1471471471471,0.0539108038949909
12.1621621621622,0.0550753041134236
12.1771771771772,0.0562423545036475
12.1921921921922,0.0574115845673437
12.2072072072072,0.0585826257739496
12.2222222222222,0.0597551116839218
12.2372372372372,0.0609286780679574
12.2522522522523,0.062102963022172
12.2672672672673,0.0632776070792361
12.2822822822823,0.0644522533154777
12.2972972972973,0.0656265474539574
12.3123123123123,0.0668001379635401
12.3273273273273,0.0679726761539789
12.3423423423423,0.069143816267043
12.3573573573574,0.0703132155637122
12.3723723723724,0.0714805344074813
12.3873873873874,0.0726454363438089
12.4024024024024,0.0738075881757511
12.4174174174174,0.0749666600358316
12.4324324324324,0.0761223254541955
12.4474474474474,0.0772742614230961
12.4624624624625,0.0784221484577776
12.4774774774775,0.0795656706538069
12.4924924924925,0.0807045157409214
12.5075075075075,0.081838375133448
12.5225225225225,0.0829669439773706
12.5375375375375,0.0840899211941083
12.5525525525526,0.0852070095210744
12.5675675675676,0.0863179155490914
12.5825825825826,0.0874223497567341
12.5975975975976,0.0885200265416789
12.6126126126126,0.0896106642491302
12.6276276276276,0.0906939851974085
12.6426426426426,0.0917697157007756
12.6576576576577,0.0928375860895762
12.6726726726727,0.0938973307277784
12.6876876876877,0.0949486880279929
12.7027027027027,0.095991400464053
12.7177177177177,0.0970252145812348
12.7327327327327,0.0980498810042044
12.7477477477477,0.0990651544427715
12.7627627627628,0.100070793695528
12.7777777777778,0.10106656165146
12.7927927927928,0.102052225289612
12.8078078078078,0.103027555676884
12.8228228228228,0.103992327964043
12.8378378378378,0.104946321380024
12.8528528528529,0.10588931922462
12.8678678678679,0.106821108859609
12.8828828828829,0.107741481698425
12.8978978978979,0.108650233194432
12.9129129129129,0.109547162827891
12.9279279279279,0.110432074091679
12.9429429429429,0.111304774475859
12.957957957958,0.112165075451147
12.972972972973,0.113012792451375
12.987987987988,0.113847744854994
13.003003003003,0.11466975596572
13.018018018018,0.115478652992357
13.033033033033,0.116274267027896
13.048048048048,0.11705643302793
13.0630630630631,0.117824989788476
13.0780780780781,0.118579779923242
13.0930930930931,0.119320649840424
13.1081081081081,0.120047449719077
13.1231231231231,0.120760033485134
13.1381381381381,0.121458258787118
13.1531531531532,0.122141986971613
13.1681681681682,0.122811083058552
13.1831831831832,0.123465415716361
13.1981981981982,0.124104857237028
13.2132132132132,0.124729283511146
13.2282282282282,0.125338574002965
13.2432432432432,0.125932611725521
13.2582582582583,0.126511283215877
13.2732732732733,0.127074478510527
13.2882882882883,0.127622091121
13.3033033033033,0.128154018009714
13.3183183183183,0.128670159566122
13.3333333333333,0.129170419583182
13.3483483483483,0.129654705234196
13.3633633633634,0.130122927050052
13.3783783783784,0.13057499889691
13.3933933933934,0.131010837954357
13.4084084084084,0.131430364694074
13.4234234234234,0.131833502859035
13.4384384384384,0.132220179443289
13.4534534534535,0.132590324672326
13.4684684684685,0.132943871984075
13.4834834834835,0.133280758010561
13.4984984984985,0.133600922560229
13.5135135135135,0.133904308600978
13.5285285285285,0.134190862243919
13.5435435435435,0.134460532727875
13.5585585585586,0.13471327240465
13.5735735735736,0.134949036725087
13.5885885885886,0.135167784225921
13.6036036036036,0.135369476517464
13.6186186186186,0.135554078272113
13.6336336336336,0.135721557213715
13.6486486486487,0.135871884107795
13.6636636636637,0.136005032752658
13.6786786786787,0.136120979971374
13.6936936936937,0.136219705604663
13.7087087087087,0.13630119250468
13.7237237237237,0.136365426529716
13.7387387387387,0.136412396539815
13.7537537537538,0.136442094393309
13.7687687687688,0.136454514944291
13.7837837837838,0.13644965604101
13.7987987987988,0.136427518525197
13.8138138138138,0.136388106232333
13.8288288288288,0.136331425992841
13.8438438438438,0.136257487634212
13.8588588588589,0.13616630398406
13.8738738738739,0.136057890874103
13.8888888888889,0.135932267145064
13.9039039039039,0.135789454652483
13.9189189189189,0.135629478273441
13.9339339339339,0.135452365914184
13.948948948949,0.13525814851863
13.963963963964,0.135046860077766
13.978978978979,0.134818537639904
13.993993993994,0.134573221321802
14.009009009009,0.134310954320616
14.024024024024,0.13403178292669
14.039039039039,0.133735756537148
14.0540540540541,0.133422927670286
14.0690690690691,0.133093351980736
14.0840840840841,0.132747088275385
14.0990990990991,0.132384198530027
14.1141141141141,0.132004747906733
14.1291291291291,0.131608804771902
14.1441441441441,0.131196440714983
14.1591591591592,0.130767730567831
14.1741741741742,0.130322752424673
14.1891891891892,0.129861587662661
14.2042042042042,0.129384320962973
14.2192192192192,0.128891040332441
14.2342342342342,0.128381837125659
14.2492492492492,0.127856806067554
14.2642642642643,0.127316045276378
14.2792792792793,0.126759656287076
14.2942942942943,0.126187744075004
14.3093093093093,0.125600417079957
14.3243243243243,0.124997787230454
14.3393393393393,0.124379969968257
14.3543543543544,0.123747084273061
14.3693693693694,0.123099252687324
14.3843843843844,0.122436601341184
14.3993993993994,0.121759259977423
14.4144144144144,0.121067361976411
14.4294294294294,0.120361044381004
14.4444444444444,0.119640447921323
14.4594594594595,0.118905717039372
14.4744744744745,0.11815699991344
14.4894894894895,0.117394448482218
14.5045045045045,0.116618218468594
14.5195195195195,0.11582846940305
14.5345345345345,0.115025364646605
14.5495495495495,0.114209071413244
14.5645645645646,0.113379760791774
14.5795795795796,0.112537607767031
14.5945945945946,0.111682791240379
14.6096096096096,0.110815494049436
14.6246246246246,0.109935902986955
14.6396396396396,0.109044208818786
14.6546546546547,0.108140606300861
14.6696696696697,0.107225294195114
14.6846846846847,0.106298475284274
14.6996996996997,0.105360356385455
14.7147147147147,0.104411148362461
14.7297297297297,0.103451066136737
14.7447447447447,0.102480328696889
14.7597597597598,0.101499159106686
14.7747747747748,0.100507784511478
14.7897897897898,0.0995064361429365
14.8048048048048,0.0984953493220549
14.8198198198198,0.097474763460308
14.8348348348348,0.0964449220589034
14.8498498498498,0.0954060727060387
14.8648648648649,0.0943584670720854
14.8798798798799,0.0933023609026098
14.8948948948949,0.09223801400916
14.9099099099099,0.0911656902577262
14.9249249249249,0.0900856575548006
14.9399399399399,0.0889981878309488
14.954954954955,0.0879035570218186
14.96996996997,0.0868020450464966
14.984984984985,0.0856939357831411
15,0.0845795170418062

==> tikz/README.txt <==
This file is required so that Tikz caching can be done in this folder.
